Optimizing ML Training with Metagradient Descent

A major challenge in training large-scale machine learning models is configuring the training process to maximize model performance, i.e., finding the best training setup from a vast design space. In this work, we unlock a gradient-based approach to this problem. We first introduce an algorithm for efficiently calculating metagradients -- gradients through model training -- at scale. We then introduce a "smooth model training" framework that enables effective optimization using metagradients. With metagradient descent (MGD), we greatly improve on existing dataset selection methods, outperform accuracy-degrading data poisoning attacks by an order of magnitude, and automatically find competitive learning rate schedules.

==> pgffigs/cifar_poisoning/cifar_poisoning.csv <==
,Unnamed: 0,iteration,val_loss,test_loss,val_acc,test_acc,im_grad_norm,lab_grad_norm,im_b1,im_wd,minibatch_size
3563,3563,0,0.23754205,0.26639715,0.927,0.9202632,0.05204964,5.568371e-05,0.25,0.001,1000
3568,3568,5,0.27663776,0.27549595,0.907,0.9180526,0.0622345,0.00089095,0.25,0.001,1000
3573,3573,10,0.28214806,0.2840327,0.915,0.91410524,0.06712864,0.00377234,0.25,0.001,1000
3577,3577,15,0.31858936,0.30005217,0.908,0.9103158,0.07021629,0.00633959,0.25,0.001,1000
3582,3582,20,0.35351232,0.3170191,0.898,0.90794736,0.07349818,0.01196163,0.25,0.001,1000
3587,3587,25,0.3336933,0.34249878,0.912,0.9028421,0.07444786,0.01582348,0.25,0.001,1000
3592,3592,30,0.43111524,0.35987064,0.887,0.8990526,0.08558713,0.01157752,0.25,0.001,1000
3597,3597,35,0.49896568,0.39477587,0.865,0.893,0.09946436,0.01458824,0.25,0.001,1000
3602,3602,40,0.56921864,0.40257838,0.864,0.8916316,0.09596634,0.01382544,0.25,0.001,1000
4028,4028,45,0.5016702,0.421112,0.878,0.89010525,0.094202,0.01291397,0.25,0.001,1000
4033,4033,50,0.5523528,0.4504942,0.876,0.88442105,0.10394073,0.01370676,0.25,0.001,1000
4038,4038,55,0.57375705,0.46520045,0.871,0.881,0.09672098,0.00903197,0.25,0.001,1000
4043,4043,60,0.5634881,0.48418248,0.875,0.87736845,0.10341042,0.00933006,0.25,0.001,1000
4048,4048,65,0.5895575,0.49806708,0.856,0.8772631,0.10908785,0.00891231,0.25,0.001,1000
4053,4053,70,0.6931645,0.49745816,0.842,0.8746842,0.1185221,0.01035291,0.25,0.001,1000
4058,4058,75,0.6572986,0.5062438,0.857,0.87594736,0.11197585,0.00863487,0.25,0.001,1000
4063,4063,80,0.73460525,0.55346173,0.843,0.869,0.11931262,0.00778329,0.25,0.001,1000
4068,4068,85,0.7153056,0.5434707,0.855,0.8699474,0.36500776,0.10842535,0.25,0.001,1000
4073,4073,90,0.70336366,0.56112045,0.846,0.86763155,0.12161397,0.00543419,0.25,0.001,1000
3877,3877,95,0.7715109,0.58333564,0.849,0.86389476,0.1234751,0.00628502,0.25,0.001,1000
3882,3882,100,0.8747229,0.5557275,0.823,0.86794734,0.13842168,0.00521086,0.25,0.001,1000
3887,3887,105,0.62101984,0.5892607,0.86,0.8601053,0.11189189,0.0045054,0.25,0.001,1000
3892,3892,110,0.85120285,0.61954886,0.827,0.85573685,0.2943578,0.08034053,0.25,0.001,1000
3897,3897,115,0.741641,0.63065946,0.844,0.85363156,0.12536976,0.00368693,0.25,0.001,1000
3902,3902,120,0.9141591,0.642706,0.81,0.8544737,0.15763429,0.00672596,0.25,0.001,1000
3907,3907,125,0.75530595,0.57159984,0.841,0.8655263,0.1635156,0.00791998,0.25,0.001,1000
3912,3912,130,0.9826616,0.67005175,0.801,0.8487368,0.1962211,0.00828048,0.25,0.001,1000
3917,3917,135,0.7612928,0.6608158,0.843,0.85,0.14436357,0.00425948,0.25,0.001,1000
3828,3828,140,0.8267124,0.61904585,0.822,0.858,0.13294648,0.00434388,0.25,0.001,1000
3833,3833,145,0.8752478,0.66496813,0.83,0.8495263,0.15255582,0.0037933,0.25,0.001,1000
3838,3838,150,0.9741734,0.65260583,0.803,0.8536842,0.15784694,0.01180609,0.25,0.001,1000
3843,3843,155,1.0484353,0.7071112,0.811,0.8466842,0.16437767,0.00669703,0.25,0.001,1000
3848,3848,160,1.0200031,0.68482596,0.8,0.8466316,0.16193345,0.00629805,0.25,0.001,1000
3852,3852,165,0.9180552,0.73388827,0.824,0.8438421,0.1730247,0.00582849,0.25,0.001,1000
3857,3857,170,0.9073327,0.71760327,0.818,0.84326315,0.19252592,0.0064278,0.25,0.001,1000
3862,3862,175,1.045155,0.7408557,0.821,0.8395789,0.21391422,0.00605256,0.25,0.001,1000
3867,3867,180,1.1032413,0.7688087,0.796,0.8391579,0.33858094,0.00651141,0.25,0.001,1000
3872,3872,185,1.0586615,0.7822031,0.805,0.83605266,0.25801685,0.0068678,0.25,0.001,1000
3657,3657,190,0.88848084,0.7632241,0.821,0.83726317,0.19113162,0.00837107,0.25,0.001,1000
3662,3662,195,0.937527,0.7504714,0.818,0.83826315,0.21005762,0.00451658,0.25,0.001,1000
3667,3667,200,1.114084,0.8000766,0.81,0.8322632,0.19616517,0.00450092,0.25,0.001,1000
3672,3672,205,1.097408,0.80696905,0.81,0.83010525,0.24145083,0.00624355,0.25,0.001,1000
3677,3677,210,1.1176138,0.81214345,0.796,0.8283684,0.27734277,0.00733372,0.25,0.001,1000
3682,3682,215,1.0157224,0.7768354,0.815,0.83510524,0.19529033,0.00538645,0.25,0.001,1000
3687,3687,220,1.0869067,0.7659986,0.794,0.8385263,0.22951709,0.00919009,0.25,0.001,1000
3692,3692,225,1.0949613,0.7919449,0.803,0.8323158,0.22344355,0.0065903,0.25,0.001,1000
3697,3697,230,1.29266,0.82834715,0.784,0.83305264,0.2381361,0.00766301,0.25,0.001,1000
3533,3533,235,1.1266763,0.83372283,0.803,0.82752633,0.21305846,0.00493723,0.25,0.001,1000
3538,3538,240,1.0094023,0.9044629,0.808,0.8206842,0.21433334,0.01117133,0.25,0.001,1000
3543,3543,245,1.1841942,0.83150965,0.789,0.83121055,0.26339945,0.00422921,0.25,0.001,1000
3548,3548,250,1.0586181,0.80773705,0.798,0.8332105,0.1907489,0.00285839,0.25,0.001,1000
3553,3553,255,1.2784939,0.91405016,0.78,0.8241579,0.33971047,0.00710271,0.25,0.001,1000
3558,3558,260,1.295919,0.7831738,0.787,0.83426315,0.27639365,0.00447216,0.25,0.001,1000
3922,3922,265,1.0785428,0.76732415,0.797,0.83742106,0.20311747,0.00445837,0.25,0.001,1000
3927,3927,270,1.0933391,0.8237646,0.805,0.82805264,0.28180963,0.00607945,0.25,0.001,1000
3932,3932,275,1.239876,0.86306167,0.782,0.8242105,0.2605285,0.00764524,0.25,0.001,1000
3937,3937,280,0.96572185,0.7766044,0.806,0.83410525,0.19222292,0.00577194,0.25,0.001,1000
3942,3942,285,1.1319741,0.8397615,0.801,0.82610524,0.3795602,0.00740642,0.25,0.001,1000
3947,3947,290,1.1745493,0.9057681,0.791,0.8184737,0.33027014,0.00371634,0.25,0.001,1000
3952,3952,295,1.2300395,0.9045966,0.79,0.82026315,0.6168695,0.01842822,0.25,0.001,1000
3957,3957,300,1.1695894,0.8405648,0.793,0.82942104,0.23614451,0.00456891,0.25,0.001,1000
3962,3962,305,1.171451,0.88707936,0.786,0.825,0.25965083,0.00461796,0.25,0.001,1000
3967,3967,310,1.1323138,0.9326988,0.797,0.81510526,0.31238088,0.00585418,0.25,0.001,1000
3758,3758,320,1.1335405,0.8562338,0.798,0.8278421,0.29935697,0.00822343,0.25,0.001,1000
3763,3763,325,1.1541594,0.87479585,0.779,0.8253684,0.38342097,0.00568817,0.25,0.001,1000
3768,3768,330,1.1765268,0.8626586,0.797,0.82305264,0.28321922,0.00546643,0.25,0.001,1000
3773,3773,335,1.1544636,0.890732,0.805,0.8228421,0.28360975,0.00631419,0.25,0.001,1000
3778,3778,340,1.2623279,0.89312553,0.791,0.8211579,0.34417033,0.00779704,0.25,0.001,1000
3783,3783,345,1.244314,1.0323733,0.788,0.8047895,0.3984353,0.00213027,0.25,0.001,1000
3788,3788,350,1.156915,0.8935954,0.787,0.8181579,0.24575455,0.00307984,0.25,0.001,1000
3793,3793,355,1.3013405,1.0048757,0.78,0.805,0.42370364,0.0080509,0.25,0.001,1000
3802,3802,365,1.2205808,0.88389003,0.782,0.8203684,0.41288584,0.01213149,0.25,0.001,1000
3807,3807,370,1.3061813,0.94694364,0.78,0.81889474,0.34728315,0.00680076,0.25,0.001,1000
3812,3812,375,1.4163938,0.91935897,0.771,0.8161579,0.3856173,0.0131349,0.25,0.001,1000
3816,3816,380,1.3585247,0.9833624,0.774,0.8129474,0.37924904,0.00891684,0.25,0.001,1000
3821,3821,385,1.3817863,1.0638802,0.772,0.80389476,0.5891049,0.01148652,0.25,0.001,1000
3826,3826,390,1.2959338,1.0347759,0.793,0.8025789,0.34588873,0.00803651,0.25,0.001,1000
3610,3610,395,1.1562183,0.88438433,0.803,0.8198421,0.59561723,0.02065948,0.25,0.001,1000
3615,3615,400,1.427755,0.9756686,0.775,0.81305265,0.44253674,0.00696287,0.25,0.001,1000
3620,3620,405,1.354562,1.0429542,0.771,0.8046316,0.46531734,0.00490258,0.25,0.001,1000
3625,3625,410,1.2268742,0.96670634,0.791,0.81163156,0.5406175,0.00862136,0.25,0.001,1000
3630,3630,415,1.4085565,1.105468,0.777,0.79726315,0.47444066,0.00720339,0.25,0.001,1000
3635,3635,420,1.2722013,1.0968608,0.798,0.79884213,0.52400386,0.05494504,0.25,0.001,1000
3640,3640,425,1.3070359,1.0185083,0.779,0.8032632,0.32265437,0.0110214,0.25,0.001,1000
3645,3645,430,1.1786317,1.0047746,0.784,0.80852634,0.40248752,0.00550081,0.25,0.001,1000
3650,3650,435,1.3852345,1.0792699,0.779,0.8030526,0.39053315,0.00556539,0.25,0.001,1000
3735,3735,440,1.0759326,0.956699,0.805,0.81457895,0.34766927,0.00492239,0.25,0.001,1000
3740,3740,445,1.4064971,1.0760313,0.76,0.8037895,0.45653895,0.00586047,0.25,0.001,1000
3745,3745,450,1.3471414,1.0468104,0.775,0.8038421,0.40163627,0.00522076,0.25,0.001,1000
3749,3749,455,1.3866197,1.0196818,0.777,0.80557895,0.40520453,0.03591695,0.25,0.001,1000
3464,3464,460,1.423639,1.2182949,0.763,0.7881579,0.55266863,0.00629785,0.25,0.001,1000
3469,3469,465,1.4822474,1.107989,0.767,0.79473686,0.63842726,0.00740094,0.25,0.001,1000
3474,3474,470,1.5392102,1.1802548,0.765,0.7923158,0.5418294,0.00561971,0.25,0.001,1000
3479,3479,475,1.2488533,1.033311,0.795,0.8054737,0.3968832,0.00390281,0.25,0.001,1000
3484,3484,480,1.3316108,1.1257828,0.791,0.79657894,0.35835573,0.00499828,0.25,0.001,1000
3489,3489,485,1.5345879,1.2346846,0.767,0.7826842,0.64387536,0.00866729,0.25,0.001,1000
3998,3998,490,1.5657712,1.219435,0.753,0.7885263,0.8028342,0.00594452,0.25,0.001,1000
4003,4003,495,1.2650458,1.196211,0.797,0.78757894,0.38762867,0.00471631,0.25,0.001,1000
4008,4008,500,1.4536662,1.1081127,0.751,0.7987895,0.4991248,0.00755464,0.25,0.001,1000
4013,4013,505,1.6369206,1.2556149,0.755,0.78189474,0.51692826,0.00609886,0.25,0.001,1000
4018,4018,510,1.2813,1.0794046,0.782,0.7992632,0.37980822,0.0044358,0.25,0.001,1000
4023,4023,515,1.2672098,1.0141728,0.789,0.807,0.50789934,0.00774122,0.25,0.001,1000
4074,4074,520,1.381803,1.1913581,0.79,0.7867895,0.42956334,0.00589491,0.25,0.001,1000
4079,4079,525,1.4259253,1.2005295,0.769,0.7859474,0.46058193,0.00914233,0.25,0.001,1000
4084,4084,530,1.450111,1.1565378,0.757,0.7894737,0.7316569,0.00716119,0.25,0.001,1000
4088,4088,535,1.6053584,1.0662802,0.741,0.79831576,0.4944956,0.01368222,0.25,0.001,1000
4093,4093,540,1.5273725,1.240961,0.76,0.78968424,0.6345616,0.00631561,0.25,0.001,1000
4098,4098,545,1.5992365,1.2570244,0.757,0.78142107,0.69152474,0.00797299,0.25,0.001,1000
4102,4102,550,1.2498393,1.1115435,0.788,0.79421055,0.4416748,0.00499682,0.25,0.001,1000
4106,4106,555,1.6562158,1.2004197,0.745,0.7852632,0.5495253,0.00576088,0.25,0.001,1000
4111,4111,560,1.5540916,1.1553078,0.741,0.79105264,0.5785182,0.00524301,0.25,0.001,1000
3496,3496,575,1.456157,1.0571704,0.752,0.7994737,0.49434558,0.01350179,0.25,0.001,1000
3499,3499,580,1.4203428,1.202162,0.777,0.7894737,0.5353564,0.01039062,0.25,0.001,1000
3507,3507,590,1.2037134,1.0479228,0.791,0.79742104,0.38483784,0.00688412,0.25,0.001,1000
3512,3512,595,1.7657857,1.3140444,0.731,0.7735263,0.8244182,0.0128661,0.25,0.001,1000
3516,3516,600,1.5687618,1.3409594,0.748,0.77394736,0.9484686,0.00792127,0.25,0.001,1000
3521,3521,605,1.505417,1.3787155,0.783,0.77410525,0.4927253,0.00859952,0.25,0.001,1000
3421,3421,615,1.8367071,1.374114,0.735,0.77342105,0.9944353,0.00574682,0.25,0.001,1000
3425,3425,620,1.6776732,1.1826447,0.756,0.79089475,0.535364,0.0131001,0.25,0.001,1000
3429,3429,625,1.5537131,1.2453662,0.766,0.7837368,0.8778215,0.0145685,0.25,0.001,1000
3434,3434,630,1.5572319,1.3348886,0.762,0.7767895,0.52549326,0.00571821,0.25,0.001,1000
3438,3438,635,1.5928425,1.2086648,0.743,0.7849474,0.56659245,0.01963542,0.25,0.001,1000
3443,3443,640,1.7578341,1.2158953,0.746,0.787,0.94856334,0.01231298,0.25,0.001,1000
3450,3450,650,1.3722885,1.3035581,0.776,0.7775263,0.8426269,0.00986438,0.25,0.001,1000
3454,3454,655,2.0212166,1.5134667,0.709,0.75978947,0.75579613,0.01709301,0.25,0.001,1000
3459,3459,660,1.350534,1.290739,0.778,0.7811053,0.6613137,0.02273523,0.25,0.001,1000
4128,4128,675,1.530085,1.1761068,0.763,0.78847367,0.5401915,0.00760637,0.25,0.001,1000
4132,4132,680,1.7263491,1.3313104,0.742,0.7721579,0.8323832,0.01886204,0.25,0.001,1000
4136,4136,685,1.4329402,1.0999124,0.766,0.7956842,0.6562367,0.01185495,0.25,0.001,1000
4142,4142,695,1.5449872,1.3464822,0.775,0.77342105,0.8176508,0.00954707,0.25,0.001,1000
3972,3972,700,1.8067702,1.401694,0.746,0.7706842,0.97345483,0.01273827,0.25,0.001,1000
3977,3977,705,1.7207342,1.437702,0.744,0.7692105,0.7585837,0.0100968,0.25,0.001,1000
3982,3982,710,1.6315296,1.3241483,0.761,0.76957893,0.9407845,0.00699729,0.25,0.001,1000
3985,3985,715,1.7471437,1.5428699,0.74,0.75905263,0.8385642,0.02081501,0.25,0.001,1000
3989,3989,725,1.5132852,1.365281,0.766,0.7690526,0.8790462,0.01002078,0.25,0.001,1000
3994,3994,735,1.5703493,1.3337475,0.77,0.77121055,0.7649944,0.00969503,0.25,0.001,1000
3997,3997,740,1.5385704,1.1532273,0.749,0.7896316,0.7775549,0.02236884,0.25,0.001,1000
3699,3699,745,1.7184255,1.3284347,0.753,0.77705264,0.9137877,0.01225532,0.25,0.001,1000
3707,3707,755,1.4600316,1.3900462,0.767,0.76668423,0.6785679,0.01190244,0.25,0.001,1000
3711,3711,760,1.5204366,1.1950552,0.766,0.78952634,0.6069745,0.00712181,0.25,0.001,1000
3715,3715,765,1.4622248,1.2653524,0.758,0.7809474,0.5828293,0.00794192,0.25,0.001,1000
3720,3720,770,1.7080547,1.396968,0.761,0.76894736,0.8265224,0.01144234,0.25,0.001,1000
3727,3727,780,1.6653423,1.6267477,0.76,0.75526315,0.82814413,0.01604806,0.25,0.001,1000
3730,3730,785,1.7078565,1.4415936,0.738,0.76805264,0.8712938,0.00826364,0.25,0.001,1000


==> pgffigs/datacomp_small_result/datacomp_small_result.csv <==
it,score
0,0.1377730386384371
6,0.17969621110489012
12,0.19654840138984517
18,0.2054056772590652
24,0.21249445185747592
30,0.22183123158624954
36,0.2146719202844845
42,0.22324053719023493
48,0.22279101277322075
54,0.222784516665787


==> pgffigs/lr_opt_result/target_over_time.csv <==
,it,ymean,yerr
0,2,0.8902900457382202,0.002015298475977237
1,4,0.9128100514411926,0.0011287890518989587
2,6,0.9207800388336181,0.0015151739327500303
3,8,0.9253800451755524,0.0010668160741046412
4,10,0.9283500492572785,0.0008665039587200564
5,12,0.930670040845871,0.0006820298860297209
6,14,0.9321000516414643,0.0006616779611821139
7,16,0.9326600551605224,0.000615559768809125
8,18,0.9333500504493714,0.0011037269051608653
9,20,0.9342100441455841,0.0012198235855961968
10,22,0.9345300376415253,0.0008163675895761318
11,24,0.9347400426864624,0.0012537224439140829
12,26,0.9354000449180603,0.001052975528664577
13,28,0.9360600471496582,0.0014438492777061759
14,30,0.9357300519943237,0.001008886543848679
15,32,0.9364200592041015,0.0014122311167744808
16,34,0.9364600539207458,0.001463797267654948
17,36,0.9365500450134278,0.0009131521183884247
18,38,0.9357900381088257,0.0012451970352266933
19,40,0.9363800466060639,0.001086356041706701
20,42,0.9361100494861603,0.0010314002776436932
21,44,0.936510044336319,0.0010303027391141716
22,46,0.9364100456237793,0.0009390572656992197
23,48,0.9373100519180297,0.0007817864958132851


==> pgffigs/lr_opt_result/test_over_time.csv <==
,it,ymean,yerr
0,2,0.8821000397205353,0.003080557636396088
1,4,0.9047000408172607,0.00290188118934381
2,6,0.9096000552177429,0.0016242776708940664
3,8,0.9139000475406647,0.0030246733998786305
4,10,0.9168000459671021,0.0029165291908984795
5,12,0.9197000443935395,0.004061395220641245
6,14,0.9213000416755677,0.0032177837722902154
7,16,0.9209000468254089,0.0028703525889839186
8,18,0.9208000540733338,0.0034024380860121933
9,20,0.9231000363826751,0.0037163381800261372
10,22,0.9244000494480134,0.0027644004521560944
11,24,0.923300039768219,0.003918899565235384
12,26,0.9244000434875488,0.0035077647989485016
13,28,0.9268000364303589,0.0036288728821553284
14,30,0.9274000406265259,0.0032902929460912737
15,32,0.9267000436782837,0.004103178763641167
16,34,0.9301000535488129,0.0043376069336890045
17,36,0.9267000496387482,0.0030171468223443567
18,38,0.9271000444889068,0.003277311051685681
19,40,0.9285000443458558,0.004321837776131515
20,42,0.926900041103363,0.003446435001603223
21,44,0.926300048828125,0.004266236582264982
22,46,0.9265000402927399,0.003863362090724649
23,48,0.9297000348567963,0.0027406442589310367


==> pgffigs/lr_sched_plot/scheds.csv <==
x,1,11,21,31,41,51,61,71,81,91,101
0,0.349975,2.8462903,4.3364973,2.3279788,0.8236022,0.0,0.4999375,0.999625,3.494318,5.9827814,6.966155
1,0.349975,2.8462903,4.3364973,2.3279788,2.3219783,1.3166173,0.4999375,0.4999375,2.9958782,5.485586,7.469077
2,0.349975,2.8462903,5.3363724,7.8202357,9.299395,9.275235,7.754759,6.7360816,8.71645,10.193247,12.165856
3,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,13.237545,13.203552,12.173017,12.641682,12.109675
4,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.269619,14.736169,15.698557,17.157667,17.114882,17.072582
5,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.194067,19.148693,20.59894,21.546686
6,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,14.735046,16.195814,17.653183,19.107914,19.558886
7,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,16.694939,18.151188,18.105425,18.0599
8,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,19.147818,20.599064,22.54581
9,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.194067,18.649942,20.601559,20.549803
10,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.194067,19.64832,20.596817,20.544695
11,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.093948,23.037588
12,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.5937,25.034477
13,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.5937,25.034477
14,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.5937,25.034477
15,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.5937,25.034477
16,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.5937,25.034477
17,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.5937,25.034477
18,0.349975,2.8462903,5.3363724,7.8202357,10.297895,12.769369,15.234672,17.693815,20.14682,22.5937,25.034477
19,0.349975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> pgffigs/smoothness_3d/data/nonsmooth_3dplot_10600.csv <==
,X,Y,Z
0,0.0,0.0,0.4191628
1,0.0,0.05,1.1315416
2,0.0,0.1,0.066583045
3,0.0,0.15,4.4998956
4,0.0,0.2,6.907327
5,0.0,0.25,2.4370968
6,0.0,0.3,2.50344
7,0.0,0.35,1.3270073
8,0.0,0.4,0.9871703
9,0.0,0.45,5.682866
10,0.0,0.5,2.693917
11,0.0,0.55,2.3444602
12,0.0,0.6,2.2191324
13,0.0,0.65,6.6472774
14,0.0,0.7,4.6482553
15,0.0,0.75,0.17221929
16,0.0,0.8,0.24437016
17,0.0,0.85,2.6814873
18,0.0,0.9,0.05410372
19,0.0,0.95,4.7832527
20,0.0,1.0,5.19569
21,0.05,0.0,1.909709
22,0.05,0.05,4.2434173
23,0.05,0.1,0.64185035
24,0.05,0.15,3.9212732
25,0.05,0.2,0.34166798
26,0.05,0.25,4.0302896
27,0.05,0.3,1.7827556
28,0.05,0.35,3.3860176
29,0.05,0.4,1.3665249
30,0.05,0.45,0.52466863
31,0.05,0.5,2.3629134
32,0.05,0.55,2.7255135
33,0.05,0.6,2.0944526
34,0.05,0.65,3.5420625
35,0.05,0.7,1.1156569
36,0.05,0.75,2.0711603
37,0.05,0.8,3.0474968
38,0.05,0.85,0.123747654
39,0.05,0.9,5.6658535
40,0.05,0.95,3.6624985
41,0.05,1.0,1.4260392
42,0.1,0.0,0.46329236
43,0.1,0.05,3.3763602
44,0.1,0.1,1.4451941
45,0.1,0.15,2.4909425
46,0.1,0.2,0.3551529
47,0.1,0.25,3.1883314
48,0.1,0.3,2.223339
49,0.1,0.35,0.81508327
50,0.1,0.4,2.9135075
51,0.1,0.45,8.544702
52,0.1,0.5,1.5709772
53,0.1,0.55,3.5516915
54,0.1,0.6,2.1841311
55,0.1,0.65,3.417688
56,0.1,0.7,0.057144143
57,0.1,0.75,1.9528337
58,0.1,0.8,0.21611309
59,0.1,0.85,3.501544
60,0.1,0.9,3.0327697
61,0.1,0.95,2.844581
62,0.1,1.0,1.2520299
63,0.15,0.0,0.03494338
64,0.15,0.05,3.2196112
65,0.15,0.1,1.3055974
66,0.15,0.15,4.576968
67,0.15,0.2,2.842413
68,0.15,0.25,2.3655684
69,0.15,0.3,0.17023961
70,0.15,0.35,1.5874106
71,0.15,0.4,3.2654479
72,0.15,0.45,2.6155152
73,0.15,0.5,2.6479619
74,0.15,0.55,1.319071
75,0.15,0.6,4.1116924
76,0.15,0.65,2.5813346
77,0.15,0.7,2.1458411
78,0.15,0.75,1.262329
79,0.15,0.8,3.3208537
80,0.15,0.85,4.158613
81,0.15,0.9,3.1831422
82,0.15,0.95,0.16574821
83,0.15,1.0,0.15689376
84,0.2,0.0,0.46114373
85,0.2,0.05,1.1576703
86,0.2,0.1,2.0551155
87,0.2,0.15,4.4059715
88,0.2,0.2,4.977026
89,0.2,0.25,4.2103615
90,0.2,0.3,6.066743
91,0.2,0.35,1.6525956
92,0.2,0.4,3.051187
93,0.2,0.45,1.5382684
94,0.2,0.5,1.7688867
95,0.2,0.55,1.2150513
96,0.2,0.6,3.177316
97,0.2,0.65,2.9935935
98,0.2,0.7,1.785202
99,0.2,0.75,3.0677354
100,0.2,0.8,2.7547598
101,0.2,0.85,0.05119046
102,0.2,0.9,1.743322
103,0.2,0.95,0.2797779
104,0.2,1.0,1.3889308
105,0.25,0.0,2.813532
106,0.25,0.05,2.9007733
107,0.25,0.1,3.3084402
108,0.25,0.15,2.1419625
109,0.25,0.2,0.8295538
110,0.25,0.25,2.7762656
111,0.25,0.3,4.54893
112,0.25,0.35,4.0159893
113,0.25,0.4,1.0487456
114,0.25,0.45,3.3620691
115,0.25,0.5,1.4493945
116,0.25,0.55,4.5274096
117,0.25,0.6,2.1279929
118,0.25,0.65,0.16539092
119,0.25,0.7,1.3283577
120,0.25,0.75,5.2740192
121,0.25,0.8,1.4458628
122,0.25,0.85,4.543307
123,0.25,0.9,0.52627313
124,0.25,0.95,0.1913097
125,0.25,1.0,2.1324441
126,0.3,0.0,3.7506876
127,0.3,0.05,1.9513077
128,0.3,0.1,2.346911
129,0.3,0.15,2.4826643
130,0.3,0.2,1.3350605
131,0.3,0.25,3.9788158
132,0.3,0.3,4.4293375
133,0.3,0.35,2.7697995
134,0.3,0.4,0.4818959
135,0.3,0.45,3.1641622
136,0.3,0.5,2.1677763
137,0.3,0.55,0.039138876
138,0.3,0.6,1.2317929
139,0.3,0.65,3.6940515
140,0.3,0.7,0.7170783
141,0.3,0.75,4.58343
142,0.3,0.8,0.20635292
143,0.3,0.85,2.5842285
144,0.3,0.9,1.6194018
145,0.3,0.95,2.0703738
146,0.3,1.0,2.0539796
147,0.35,0.0,1.5009155
148,0.35,0.05,1.2752131
149,0.35,0.1,4.341576
150,0.35,0.15,3.9987018
151,0.35,0.2,2.2401137
152,0.35,0.25,2.5744832
153,0.35,0.3,5.9277077
154,0.35,0.35,1.9760034
155,0.35,0.4,0.75652
156,0.35,0.45,5.135839
157,0.35,0.5,5.438712
158,0.35,0.55,1.8555286
159,0.35,0.6,3.529475
160,0.35,0.65,1.7593849
161,0.35,0.7,0.24321459
162,0.35,0.75,2.0761783
163,0.35,0.8,5.338377
164,0.35,0.85,0.193082
165,0.35,0.9,0.736861
166,0.35,0.95,3.1342824
167,0.35,1.0,4.6078157
168,0.4,0.0,3.2149074
169,0.4,0.05,2.679365
170,0.4,0.1,3.387407
171,0.4,0.15,0.6330847
172,0.4,0.2,7.5062776
173,0.4,0.25,0.12925264
174,0.4,0.3,0.631694
175,0.4,0.35,1.1888167
176,0.4,0.4,1.1310469
177,0.4,0.45,4.1141577
178,0.4,0.5,2.2555592
179,0.4,0.55,5.0832133
180,0.4,0.6,0.11164744
181,0.4,0.65,1.5815281
182,0.4,0.7,6.0530896
183,0.4,0.75,1.5963733
184,0.4,0.8,4.9208055
185,0.4,0.85,1.9262687
186,0.4,0.9,2.0463042
187,0.4,0.95,1.1365404
188,0.4,1.0,3.045674
189,0.45,0.0,2.8007977
190,0.45,0.05,5.0375743
191,0.45,0.1,3.2009623
192,0.45,0.15,0.92554194
193,0.45,0.2,2.525898
194,0.45,0.25,1.6130631
195,0.45,0.3,3.5486372
196,0.45,0.35,5.0956793
197,0.45,0.4,2.1099517
198,0.45,0.45,3.4118743
199,0.45,0.5,0.5911679
200,0.45,0.55,0.10627267
201,0.45,0.6,0.007968718
202,0.45,0.65,0.887697
203,0.45,0.7,2.4949985
204,0.45,0.75,1.3166863
205,0.45,0.8,0.0614088
206,0.45,0.85,1.2631587
207,0.45,0.9,0.4380315
208,0.45,0.95,3.3334098
209,0.45,1.0,1.2684962
210,0.5,0.0,4.0722494
211,0.5,0.05,0.069250755
212,0.5,0.1,2.7472854
213,0.5,0.15,0.34020117
214,0.5,0.2,2.1701174
215,0.5,0.25,0.32878995
216,0.5,0.3,1.4328983
217,0.5,0.35,2.6735458
218,0.5,0.4,3.5852158
219,0.5,0.45,0.9058908
220,0.5,0.5,1.691605
221,0.5,0.55,0.84385383
222,0.5,0.6,0.19812429
223,0.5,0.65,3.2241638
224,0.5,0.7,3.546676
225,0.5,0.75,0.9724001
226,0.5,0.8,0.2680013
227,0.5,0.85,0.49066964
228,0.5,0.9,2.595528
229,0.5,0.95,1.2682849
230,0.5,1.0,4.9660196
231,0.55,0.0,0.6805048
232,0.55,0.05,1.5984803
233,0.55,0.1,0.37924674
234,0.55,0.15,4.174652
235,0.55,0.2,2.872662
236,0.55,0.25,4.191969
237,0.55,0.3,0.98611754
238,0.55,0.35,0.50329775
239,0.55,0.4,0.19023587
240,0.55,0.45,0.33265725
241,0.55,0.5,0.1125141
242,0.55,0.55,4.762868
243,0.55,0.6,0.19172657
244,0.55,0.65,2.7153237
245,0.55,0.7,1.4772182
246,0.55,0.75,1.839425
247,0.55,0.8,0.17303804
248,0.55,0.85,0.52681255
249,0.55,0.9,2.8171594
250,0.55,0.95,0.4126231
251,0.55,1.0,2.4434643
252,0.6,0.0,1.1631258
253,0.6,0.05,0.3803478
254,0.6,0.1,1.3347929
255,0.6,0.15,3.8544888
256,0.6,0.2,0.9398701
257,0.6,0.25,0.11448405
258,0.6,0.3,0.63916564
259,0.6,0.35,0.4107147
260,0.6,0.4,3.195616
261,0.6,0.45,3.0825605
262,0.6,0.5,0.9069463
263,0.6,0.55,0.026785264
264,0.6,0.6,0.29040736
265,0.6,0.65,0.010876645
266,0.6,0.7,0.24871683
267,0.6,0.75,0.83831084
268,0.6,0.8,3.3197362
269,0.6,0.85,1.3746748
270,0.6,0.9,5.1016307
271,0.6,0.95,2.808838
272,0.6,1.0,0.2729013
273,0.65,0.0,1.9767089
274,0.65,0.05,0.3911346
275,0.65,0.1,1.5029899
276,0.65,0.15,2.2846296
277,0.65,0.2,0.6546306
278,0.65,0.25,4.3089895
279,0.65,0.3,1.4817963
280,0.65,0.35,0.36447808
281,0.65,0.4,0.0103798
282,0.65,0.45,1.1824229
283,0.65,0.5,0.05236985
284,0.65,0.55,1.5931801
285,0.65,0.6,0.6243242
286,0.65,0.65,0.31603292
287,0.65,0.7,0.49860635
288,0.65,0.75,1.2393122
289,0.65,0.8,2.0019083
290,0.65,0.85,0.8861224
291,0.65,0.9,3.306471
292,0.65,0.95,0.59318805
293,0.65,1.0,2.7846684
294,0.7,0.0,2.749297
295,0.7,0.05,1.9679235
296,0.7,0.1,0.5427837
297,0.7,0.15,1.1308085
298,0.7,0.2,3.004866
299,0.7,0.25,1.2295156
300,0.7,0.3,0.096258804
301,0.7,0.35,0.27247766
302,0.7,0.4,1.6932639
303,0.7,0.45,0.4362731
304,0.7,0.5,2.2677891
305,0.7,0.55,0.30286777
306,0.7,0.6,2.3947375
307,0.7,0.65,1.0597367
308,0.7,0.7,0.09072535
309,0.7,0.75,1.0772817
310,0.7,0.8,1.8130759
311,0.7,0.85,0.19542836
312,0.7,0.9,0.03570689
313,0.7,0.95,0.03058431
314,0.7,1.0,4.809646
315,0.75,0.0,0.024060005
316,0.75,0.05,0.8601316
317,0.75,0.1,0.53396666
318,0.75,0.15,0.9852964
319,0.75,0.2,0.17931998
320,0.75,0.25,0.19772677
321,0.75,0.3,1.6743416
322,0.75,0.35,3.1547432
323,0.75,0.4,0.4899351
324,0.75,0.45,2.061344
325,0.75,0.5,0.95064956
326,0.75,0.55,0.727478
327,0.75,0.6,2.6542852
328,0.75,0.65,2.6189945
329,0.75,0.7,1.2640339
330,0.75,0.75,0.07064734
331,0.75,0.8,0.83941275
332,0.75,0.85,0.60400945
333,0.75,0.9,2.554417
334,0.75,0.95,2.57155
335,0.75,1.0,0.17542487
336,0.8,0.0,0.11294895
337,0.8,0.05,0.5426214
338,0.8,0.1,0.7478291
339,0.8,0.15,1.0045732
340,0.8,0.2,0.14032657
341,0.8,0.25,0.10325705
342,0.8,0.3,0.8826966
343,0.8,0.35,0.8481208
344,0.8,0.4,0.8503835
345,0.8,0.45,3.5163233
346,0.8,0.5,2.3435347
347,0.8,0.55,2.7131028
348,0.8,0.6,1.9418886
349,0.8,0.65,1.0238899
350,0.8,0.7,0.100342445
351,0.8,0.75,1.3270998
352,0.8,0.8,0.33236945
353,0.8,0.85,0.034210294
354,0.8,0.9,1.8741976
355,0.8,0.95,1.045824
356,0.8,1.0,1.2380663
357,0.85,0.0,2.125607
358,0.85,0.05,0.3096755
359,0.85,0.1,0.6653593
360,0.85,0.15,0.23829584
361,0.85,0.2,0.9455837
362,0.85,0.25,1.8779812
363,0.85,0.3,0.018303124
364,0.85,0.35,1.4168822
365,0.85,0.4,3.0510836
366,0.85,0.45,1.1354005
367,0.85,0.5,0.5582979
368,0.85,0.55,0.55259407
369,0.85,0.6,2.4543269
370,0.85,0.65,0.24113227
371,0.85,0.7,0.20939463
372,0.85,0.75,1.6709251
373,0.85,0.8,0.513656
374,0.85,0.85,2.4866369
375,0.85,0.9,3.3499727
376,0.85,0.95,1.3362939
377,0.85,1.0,1.8029726
378,0.9,0.0,0.012793819
379,0.9,0.05,0.68664235
380,0.9,0.1,0.13350041
381,0.9,0.15,0.5590692
382,0.9,0.2,1.4099305
383,0.9,0.25,0.6552535
384,0.9,0.3,1.6767987
385,0.9,0.35,1.8413575
386,0.9,0.4,3.4276838
387,0.9,0.45,4.7507935
388,0.9,0.5,0.63480407
389,0.9,0.55,0.055283073
390,0.9,0.6,1.5905412
391,0.9,0.65,4.8973293
392,0.9,0.7,2.5472224
393,0.9,0.75,5.1388555
394,0.9,0.8,0.83940715
395,0.9,0.85,2.5999174
396,0.9,0.9,4.9928513
397,0.9,0.95,1.5387491
398,0.9,1.0,1.4242053
399,0.95,0.0,0.60031265
400,0.95,0.05,0.17670715
401,0.95,0.1,4.4080915
402,0.95,0.15,2.7593951
403,0.95,0.2,0.634952
404,0.95,0.25,0.85395014
405,0.95,0.3,2.1794803
406,0.95,0.35,5.753957
407,0.95,0.4,1.459149
408,0.95,0.45,2.552228
409,0.95,0.5,5.223241
410,0.95,0.55,0.1719902
411,0.95,0.6,1.2987865
412,0.95,0.65,0.99810296
413,0.95,0.7,1.1129062
414,0.95,0.75,0.9660694
415,0.95,0.8,0.5452233
416,0.95,0.85,0.7297224
417,0.95,0.9,1.9186563
418,0.95,0.95,2.1799188
419,0.95,1.0,1.1656698
420,1.0,0.0,0.13339092
421,1.0,0.05,1.3620291
422,1.0,0.1,1.1352129
423,1.0,0.15,0.5161936
424,1.0,0.2,0.08248491
425,1.0,0.25,0.5880951
426,1.0,0.3,1.3923596
427,1.0,0.35,0.68548095
428,1.0,0.4,0.035448525
429,1.0,0.45,0.8147808
430,1.0,0.5,0.089239895
431,1.0,0.55,0.05943226
432,1.0,0.6,0.5881142
433,1.0,0.65,1.8096534
434,1.0,0.7,2.3469007
435,1.0,0.75,1.5546371
436,1.0,0.8,0.9989735
437,1.0,0.85,0.87503886
438,1.0,0.9,0.018444188
439,1.0,0.95,1.913657
440,1.0,1.0,1.7494793


==> pgffigs/smoothness_3d/data/nonsmooth_3dplot_1118.csv <==
,X,Y,Z
0,0.0,0.0,2.0884638
1,0.0,0.05,4.3804584
2,0.0,0.1,2.0115209
3,0.0,0.15,2.8645692
4,0.0,0.2,0.5967455
5,0.0,0.25,0.071263
6,0.0,0.3,1.3882712
7,0.0,0.35,4.200234
8,0.0,0.4,5.5640135
9,0.0,0.45,3.4914525
10,0.0,0.5,1.5012201
11,0.0,0.55,3.119265
12,0.0,0.6,4.5271034
13,0.0,0.65,0.6409869
14,0.0,0.7,4.9218016
15,0.0,0.75,0.15316963
16,0.0,0.8,1.5150093
17,0.0,0.85,2.8844697
18,0.0,0.9,3.5509431
19,0.0,0.95,2.6457438
20,0.0,1.0,2.0776188
21,0.05,0.0,1.773768
22,0.05,0.05,0.15776376
23,0.05,0.1,0.61267936
24,0.05,0.15,4.594981
25,0.05,0.2,3.3926406
26,0.05,0.25,1.8095913
27,0.05,0.3,0.10221141
28,0.05,0.35,2.8004086
29,0.05,0.4,0.39250287
30,0.05,0.45,2.7233238
31,0.05,0.5,0.26717716
32,0.05,0.55,0.025844017
33,0.05,0.6,3.6863208
34,0.05,0.65,1.3643347
35,0.05,0.7,3.8138108
36,0.05,0.75,3.65523
37,0.05,0.8,2.169185
38,0.05,0.85,2.9313447
39,0.05,0.9,1.2095759
40,0.05,0.95,1.2642766
41,0.05,1.0,4.8527846
42,0.1,0.0,2.444772
43,0.1,0.05,0.044556066
44,0.1,0.1,0.96478003
45,0.1,0.15,1.7573469
46,0.1,0.2,1.6028745
47,0.1,0.25,1.1478448
48,0.1,0.3,1.3904443
49,0.1,0.35,0.23586577
50,0.1,0.4,3.6014404
51,0.1,0.45,1.0816468
52,0.1,0.5,2.4675267
53,0.1,0.55,1.880483
54,0.1,0.6,0.72349024
55,0.1,0.65,0.08619808
56,0.1,0.7,0.19461216
57,0.1,0.75,0.8356876
58,0.1,0.8,0.5934237
59,0.1,0.85,4.6802588
60,0.1,0.9,2.720159
61,0.1,0.95,1.0167698
62,0.1,1.0,1.7258129
63,0.15,0.0,2.9239573
64,0.15,0.05,2.7081656
65,0.15,0.1,0.6694244
66,0.15,0.15,0.38487467
67,0.15,0.2,0.5070833
68,0.15,0.25,2.261035
69,0.15,0.3,2.2445323
70,0.15,0.35,1.7060283
71,0.15,0.4,5.5064435
72,0.15,0.45,1.936696
73,0.15,0.5,4.1132317
74,0.15,0.55,1.1334072
75,0.15,0.6,1.8270541
76,0.15,0.65,4.6388474
77,0.15,0.7,1.8756627
78,0.15,0.75,3.8834927
79,0.15,0.8,6.891337
80,0.15,0.85,1.636367
81,0.15,0.9,0.41086882
82,0.15,0.95,3.2100852
83,0.15,1.0,2.9224236
84,0.2,0.0,0.3500625
85,0.2,0.05,0.9380262
86,0.2,0.1,0.03135917
87,0.2,0.15,0.445482
88,0.2,0.2,0.04650239
89,0.2,0.25,3.0883732
90,0.2,0.3,0.93124866
91,0.2,0.35,5.249752
92,0.2,0.4,0.19674453
93,0.2,0.45,3.7525258
94,0.2,0.5,2.0701542
95,0.2,0.55,3.0334046
96,0.2,0.6,1.5377231
97,0.2,0.65,0.39809576
98,0.2,0.7,4.0172033
99,0.2,0.75,1.0638487
100,0.2,0.8,2.430085
101,0.2,0.85,0.92478716
102,0.2,0.9,2.4679832
103,0.2,0.95,0.14767306
104,0.2,1.0,0.6543417
105,0.25,0.0,1.4531249
106,0.25,0.05,4.572271
107,0.25,0.1,4.102995
108,0.25,0.15,4.775268
109,0.25,0.2,1.6314172
110,0.25,0.25,0.9204249
111,0.25,0.3,1.1847662
112,0.25,0.35,0.5532742
113,0.25,0.4,6.83121
114,0.25,0.45,1.3648138
115,0.25,0.5,0.73127437
116,0.25,0.55,2.7582812
117,0.25,0.6,0.6847868
118,0.25,0.65,0.021161648
119,0.25,0.7,0.052764352
120,0.25,0.75,0.67935437
121,0.25,0.8,2.5372434
122,0.25,0.85,0.74198
123,0.25,0.9,0.4788488
124,0.25,0.95,4.8494906
125,0.25,1.0,9.411943
126,0.3,0.0,1.3492409
127,0.3,0.05,0.5929709
128,0.3,0.1,1.0540907
129,0.3,0.15,1.9903603
130,0.3,0.2,0.8734412
131,0.3,0.25,0.7563256
132,0.3,0.3,2.3015738
133,0.3,0.35,5.532554
134,0.3,0.4,0.46872368
135,0.3,0.45,1.5716169
136,0.3,0.5,0.7021805
137,0.3,0.55,0.30704236
138,0.3,0.6,2.4322467
139,0.3,0.65,0.14283785
140,0.3,0.7,1.0925807
141,0.3,0.75,3.7257338
142,0.3,0.8,1.5777515
143,0.3,0.85,0.18221286
144,0.3,0.9,1.7134486
145,0.3,0.95,0.13678892
146,0.3,1.0,1.7191463
147,0.35,0.0,1.6273377
148,0.35,0.05,0.015718387
149,0.35,0.1,3.6425462
150,0.35,0.15,2.453511
151,0.35,0.2,1.1841258
152,0.35,0.25,3.5625138
153,0.35,0.3,1.9845362
154,0.35,0.35,3.141367
155,0.35,0.4,3.90832
156,0.35,0.45,1.8994071
157,0.35,0.5,1.3757367
158,0.35,0.55,0.04255236
159,0.35,0.6,1.0108386
160,0.35,0.65,7.7331285
161,0.35,0.7,1.7731708
162,0.35,0.75,4.1268992
163,0.35,0.8,0.1589166
164,0.35,0.85,1.7818379
165,0.35,0.9,2.6682317
166,0.35,0.95,0.10033796
167,0.35,1.0,1.563165
168,0.4,0.0,2.395469
169,0.4,0.05,2.3181486
170,0.4,0.1,0.14338891
171,0.4,0.15,0.11104175
172,0.4,0.2,3.0739586
173,0.4,0.25,3.2236333
174,0.4,0.3,0.17671838
175,0.4,0.35,3.5596268
176,0.4,0.4,2.9847252
177,0.4,0.45,0.9721074
178,0.4,0.5,2.460721
179,0.4,0.55,5.572585
180,0.4,0.6,3.10358
181,0.4,0.65,0.036426716
182,0.4,0.7,1.8349842
183,0.4,0.75,0.26107025
184,0.4,0.8,5.889867
185,0.4,0.85,3.2139785
186,0.4,0.9,1.7013904
187,0.4,0.95,0.53207386
188,0.4,1.0,4.758547
189,0.45,0.0,3.232912
190,0.45,0.05,8.258283
191,0.45,0.1,1.7281547
192,0.45,0.15,2.0936108
193,0.45,0.2,8.489491
194,0.45,0.25,2.7870054
195,0.45,0.3,4.1256175
196,0.45,0.35,1.6575942
197,0.45,0.4,1.8185086
198,0.45,0.45,2.5431182
199,0.45,0.5,0.46125993
200,0.45,0.55,1.5412132
201,0.45,0.6,1.07562
202,0.45,0.65,3.9444199
203,0.45,0.7,2.2607257
204,0.45,0.75,2.108924
205,0.45,0.8,5.1501765
206,0.45,0.85,0.36982936
207,0.45,0.9,1.2002692
208,0.45,0.95,4.610275
209,0.45,1.0,3.3888845
210,0.5,0.0,2.4732323
211,0.5,0.05,3.983735
212,0.5,0.1,4.02933
213,0.5,0.15,0.67643577
214,0.5,0.2,0.2099241
215,0.5,0.25,3.271987
216,0.5,0.3,1.2307136
217,0.5,0.35,2.5530643
218,0.5,0.4,1.5080352
219,0.5,0.45,2.6188555
220,0.5,0.5,1.2502884
221,0.5,0.55,4.484963
222,0.5,0.6,3.327324
223,0.5,0.65,0.07707155
224,0.5,0.7,5.3684416
225,0.5,0.75,2.5873816
226,0.5,0.8,4.6806235
227,0.5,0.85,1.1565892
228,0.5,0.9,3.0706034
229,0.5,0.95,0.20038871
230,0.5,1.0,6.5403194
231,0.55,0.0,0.13637376
232,0.55,0.05,1.9513679
233,0.55,0.1,2.8958173
234,0.55,0.15,1.0405159
235,0.55,0.2,1.4126093
236,0.55,0.25,3.334577
237,0.55,0.3,2.6106312
238,0.55,0.35,0.101123095
239,0.55,0.4,2.9701152
240,0.55,0.45,1.1331857
241,0.55,0.5,0.26981518
242,0.55,0.55,1.0778638
243,0.55,0.6,4.3163133
244,0.55,0.65,4.272192
245,0.55,0.7,4.447857
246,0.55,0.75,0.30098557
247,0.55,0.8,0.85641056
248,0.55,0.85,1.7370465
249,0.55,0.9,4.33831
250,0.55,0.95,2.8090189
251,0.55,1.0,0.78770876
252,0.6,0.0,1.1008629
253,0.6,0.05,4.978231
254,0.6,0.1,1.2098744
255,0.6,0.15,1.2559221
256,0.6,0.2,2.404508
257,0.6,0.25,3.6059577
258,0.6,0.3,0.34233043
259,0.6,0.35,1.1457818
260,0.6,0.4,0.40487468
261,0.6,0.45,3.7099867
262,0.6,0.5,1.8190278
263,0.6,0.55,0.88990706
264,0.6,0.6,1.9875288
265,0.6,0.65,0.55834126
266,0.6,0.7,4.2623477
267,0.6,0.75,0.58201694
268,0.6,0.8,3.8205066
269,0.6,0.85,1.7575433
270,0.6,0.9,0.8815167
271,0.6,0.95,1.2560074
272,0.6,1.0,2.5700808
273,0.65,0.0,2.91275
274,0.65,0.05,6.028913
275,0.65,0.1,3.4717696
276,0.65,0.15,2.9411025
277,0.65,0.2,3.0614135
278,0.65,0.25,3.6151583
279,0.65,0.3,4.6990747
280,0.65,0.35,1.4671423
281,0.65,0.4,3.9352212
282,0.65,0.45,4.7987175
283,0.65,0.5,3.411393
284,0.65,0.55,1.1653715
285,0.65,0.6,1.623315
286,0.65,0.65,0.72239465
287,0.65,0.7,0.5313919
288,0.65,0.75,2.5268924
289,0.65,0.8,1.3401096
290,0.65,0.85,2.5679085
291,0.65,0.9,6.899029
292,0.65,0.95,6.1046762
293,0.65,1.0,2.184663
294,0.7,0.0,4.6538515
295,0.7,0.05,6.460588
296,0.7,0.1,0.55050665
297,0.7,0.15,1.3017612
298,0.7,0.2,1.542584
299,0.7,0.25,2.7420642
300,0.7,0.3,0.4958996
301,0.7,0.35,0.4920878
302,0.7,0.4,3.4437497
303,0.7,0.45,1.4879991
304,0.7,0.5,4.974487
305,0.7,0.55,0.9084025
306,0.7,0.6,1.198519
307,0.7,0.65,0.45432135
308,0.7,0.7,3.5083935
309,0.7,0.75,0.26869574
310,0.7,0.8,3.399966
311,0.7,0.85,8.486163
312,0.7,0.9,2.3449445
313,0.7,0.95,2.2443712
314,0.7,1.0,1.9047116
315,0.75,0.0,4.998885
316,0.75,0.05,8.368735
317,0.75,0.1,0.33347848
318,0.75,0.15,6.490753
319,0.75,0.2,1.9440179
320,0.75,0.25,0.11907247
321,0.75,0.3,4.9548326
322,0.75,0.35,1.0823742
323,0.75,0.4,3.0951054
324,0.75,0.45,3.899706
325,0.75,0.5,0.89822257
326,0.75,0.55,0.77200437
327,0.75,0.6,3.0226681
328,0.75,0.65,2.4725804
329,0.75,0.7,9.266639
330,0.75,0.75,5.4842577
331,0.75,0.8,4.646221
332,0.75,0.85,3.1550438
333,0.75,0.9,3.0874522
334,0.75,0.95,0.13950585
335,0.75,1.0,1.3771106
336,0.8,0.0,1.7922401
337,0.8,0.05,3.2322814
338,0.8,0.1,3.9743884
339,0.8,0.15,4.863436
340,0.8,0.2,2.0398488
341,0.8,0.25,0.64429027
342,0.8,0.3,4.640469
343,0.8,0.35,0.74535143
344,0.8,0.4,2.391513
345,0.8,0.45,3.0235436
346,0.8,0.5,0.91818446
347,0.8,0.55,7.771668
348,0.8,0.6,4.5062885
349,0.8,0.65,4.607838
350,0.8,0.7,0.57535034
351,0.8,0.75,3.8252425
352,0.8,0.8,1.4283777
353,0.8,0.85,1.4395845
354,0.8,0.9,5.734113
355,0.8,0.95,3.3194077
356,0.8,1.0,1.3758101
357,0.85,0.0,3.537222
358,0.85,0.05,0.58032936
359,0.85,0.1,0.5145553
360,0.85,0.15,1.9048611
361,0.85,0.2,2.2376075
362,0.85,0.25,1.5257313
363,0.85,0.3,1.3276353
364,0.85,0.35,1.6788713
365,0.85,0.4,3.6181622
366,0.85,0.45,2.7786517
367,0.85,0.5,4.295072
368,0.85,0.55,1.4013567
369,0.85,0.6,0.218487
370,0.85,0.65,3.0810132
371,0.85,0.7,3.4589765
372,0.85,0.75,4.660236
373,0.85,0.8,0.4501644
374,0.85,0.85,4.4120836
375,0.85,0.9,3.953196
376,0.85,0.95,0.92428684
377,0.85,1.0,1.203111
378,0.9,0.0,1.2038708
379,0.9,0.05,1.6646266
380,0.9,0.1,6.346589
381,0.9,0.15,4.243979
382,0.9,0.2,3.836809
383,0.9,0.25,1.9996154
384,0.9,0.3,5.3848867
385,0.9,0.35,1.2581937
386,0.9,0.4,5.1125345
387,0.9,0.45,2.2946486
388,0.9,0.5,0.13168004
389,0.9,0.55,3.237186
390,0.9,0.6,7.7029285
391,0.9,0.65,3.574242
392,0.9,0.7,3.6231413
393,0.9,0.75,0.74162394
394,0.9,0.8,4.3960485
395,0.9,0.85,6.2427707
396,0.9,0.9,2.2580945
397,0.9,0.95,4.8811593
398,0.9,1.0,2.7242837
399,0.95,0.0,1.6560273
400,0.95,0.05,4.417404
401,0.95,0.1,2.2301729
402,0.95,0.15,5.042463
403,0.95,0.2,4.7146254
404,0.95,0.25,3.1723228
405,0.95,0.3,2.267605
406,0.95,0.35,4.1736345
407,0.95,0.4,1.9831774
408,0.95,0.45,2.3425434
409,0.95,0.5,3.823713
410,0.95,0.55,5.591644
411,0.95,0.6,2.7391758
412,0.95,0.65,4.6344204
413,0.95,0.7,3.549017
414,0.95,0.75,3.0702462
415,0.95,0.8,3.10848
416,0.95,0.85,5.1008973
417,0.95,0.9,4.385913
418,0.95,0.95,5.0558105
419,0.95,1.0,0.7654925
420,1.0,0.0,4.207376
421,1.0,0.05,1.8864853
422,1.0,0.1,4.475511
423,1.0,0.15,1.1970813
424,1.0,0.2,4.559283
425,1.0,0.25,9.865476
426,1.0,0.3,6.976567
427,1.0,0.35,2.9017787
428,1.0,0.4,0.72215295
429,1.0,0.45,3.6147969
430,1.0,0.5,1.9859269
431,1.0,0.55,4.564944
432,1.0,0.6,0.5648508
433,1.0,0.65,2.188916
434,1.0,0.7,0.39199018
435,1.0,0.75,0.42741802
436,1.0,0.8,2.4653354
437,1.0,0.85,3.6919205
438,1.0,0.9,3.1074338
439,1.0,0.95,4.699529
440,1.0,1.0,3.4317434


==> pgffigs/smoothness_3d/data/nonsmooth_3dplot_15578.csv <==
,X,Y,Z
0,0.0,0.0,2.9590466
1,0.0,0.05,5.160771
2,0.0,0.1,6.591218
3,0.0,0.15,4.870127
4,0.0,0.2,7.0540943
5,0.0,0.25,2.822585
6,0.0,0.3,0.19640645
7,0.0,0.35,3.648003
8,0.0,0.4,1.4562352
9,0.0,0.45,4.651345
10,0.0,0.5,2.6755989
11,0.0,0.55,4.6502185
12,0.0,0.6,1.6967502
13,0.0,0.65,2.6136315
14,0.0,0.7,3.605016
15,0.0,0.75,3.9466474
16,0.0,0.8,2.5287325
17,0.0,0.85,4.6285615
18,0.0,0.9,4.6968365
19,0.0,0.95,0.31819552
20,0.0,1.0,1.7904189
21,0.05,0.0,2.7340403
22,0.05,0.05,3.6294334
23,0.05,0.1,1.4874327
24,0.05,0.15,3.0285146
25,0.05,0.2,1.1735762
26,0.05,0.25,1.8278247
27,0.05,0.3,2.4546208
28,0.05,0.35,1.8509308
29,0.05,0.4,3.6337378
30,0.05,0.45,1.57604
31,0.05,0.5,2.242178
32,0.05,0.55,4.0576096
33,0.05,0.6,4.933468
34,0.05,0.65,1.0351462
35,0.05,0.7,0.48550403
36,0.05,0.75,1.487964
37,0.05,0.8,4.672242
38,0.05,0.85,1.2864113
39,0.05,0.9,2.1342893
40,0.05,0.95,1.3914664
41,0.05,1.0,1.399816
42,0.1,0.0,4.2966123
43,0.1,0.05,2.6007829
44,0.1,0.1,1.7406766
45,0.1,0.15,2.3842368
46,0.1,0.2,2.4983163
47,0.1,0.25,0.4164378
48,0.1,0.3,2.4636998
49,0.1,0.35,3.2696347
50,0.1,0.4,3.9691734
51,0.1,0.45,3.5324416
52,0.1,0.5,4.9159403
53,0.1,0.55,2.8519044
54,0.1,0.6,3.4220583
55,0.1,0.65,2.2822766
56,0.1,0.7,2.4398346
57,0.1,0.75,4.9130483
58,0.1,0.8,0.14886893
59,0.1,0.85,0.5681172
60,0.1,0.9,2.3228996
61,0.1,0.95,0.9213603
62,0.1,1.0,2.8248415
63,0.15,0.0,5.6576805
64,0.15,0.05,7.1442237
65,0.15,0.1,4.1134458
66,0.15,0.15,2.8435235
67,0.15,0.2,5.3840833
68,0.15,0.25,4.993552
69,0.15,0.3,1.9436667
70,0.15,0.35,0.37197715
71,0.15,0.4,4.309595
72,0.15,0.45,0.71386904
73,0.15,0.5,2.5628424
74,0.15,0.55,1.7768893
75,0.15,0.6,1.9546733
76,0.15,0.65,2.0447853
77,0.15,0.7,2.1666267
78,0.15,0.75,1.2319682
79,0.15,0.8,3.3889177
80,0.15,0.85,1.5089636
81,0.15,0.9,2.501129
82,0.15,0.95,4.1484613
83,0.15,1.0,1.8533694
84,0.2,0.0,4.726805
85,0.2,0.05,2.2921479
86,0.2,0.1,4.3115244
87,0.2,0.15,4.093279
88,0.2,0.2,4.339304
89,0.2,0.25,2.2954764
90,0.2,0.3,2.4290922
91,0.2,0.35,2.0259783
92,0.2,0.4,0.37671375
93,0.2,0.45,3.011267
94,0.2,0.5,0.5389296
95,0.2,0.55,0.7962973
96,0.2,0.6,2.8703673
97,0.2,0.65,1.1791321
98,0.2,0.7,2.338418
99,0.2,0.75,3.1927636
100,0.2,0.8,2.6303618
101,0.2,0.85,2.3960679
102,0.2,0.9,1.0076737
103,0.2,0.95,1.8687509
104,0.2,1.0,3.9668498
105,0.25,0.0,3.0053132
106,0.25,0.05,2.6002417
107,0.25,0.1,1.9058405
108,0.25,0.15,1.9174831
109,0.25,0.2,1.6675911
110,0.25,0.25,4.8109226
111,0.25,0.3,3.0475824
112,0.25,0.35,4.0028124
113,0.25,0.4,6.9940987
114,0.25,0.45,4.012512
115,0.25,0.5,2.7551222
116,0.25,0.55,0.7664403
117,0.25,0.6,6.2942214
118,0.25,0.65,2.2346597
119,0.25,0.7,0.58562195
120,0.25,0.75,0.19356805
121,0.25,0.8,4.8990836
122,0.25,0.85,2.90983
123,0.25,0.9,1.9756004
124,0.25,0.95,3.1181884
125,0.25,1.0,2.8359833
126,0.3,0.0,4.8037896
127,0.3,0.05,3.0008152
128,0.3,0.1,1.0949395
129,0.3,0.15,0.884399
130,0.3,0.2,2.0704074
131,0.3,0.25,3.7768652
132,0.3,0.3,1.9933635
133,0.3,0.35,2.4587288
134,0.3,0.4,3.350728
135,0.3,0.45,0.117215194
136,0.3,0.5,1.6972638
137,0.3,0.55,1.8472922
138,0.3,0.6,2.7137806
139,0.3,0.65,1.5738052
140,0.3,0.7,0.11293009
141,0.3,0.75,1.1669489
142,0.3,0.8,0.93260825
143,0.3,0.85,6.1340566
144,0.3,0.9,0.76210743
145,0.3,0.95,3.659475
146,0.3,1.0,5.6814704
147,0.35,0.0,4.54788
148,0.35,0.05,2.2375453
149,0.35,0.1,2.7252235
150,0.35,0.15,2.1289697
151,0.35,0.2,3.7808375
152,0.35,0.25,4.710093
153,0.35,0.3,4.1906404
154,0.35,0.35,2.4395535
155,0.35,0.4,3.1774971
156,0.35,0.45,2.796015
157,0.35,0.5,0.8178291
158,0.35,0.55,3.045439
159,0.35,0.6,2.3995178
160,0.35,0.65,4.7353616
161,0.35,0.7,2.0248547
162,0.35,0.75,0.46254814
163,0.35,0.8,5.9352393
164,0.35,0.85,4.167226
165,0.35,0.9,1.6485626
166,0.35,0.95,1.328058
167,0.35,1.0,1.6635314
168,0.4,0.0,5.2282853
169,0.4,0.05,3.7367115
170,0.4,0.1,7.224631
171,0.4,0.15,1.891599
172,0.4,0.2,4.9752502
173,0.4,0.25,4.2552495
174,0.4,0.3,3.8273697
175,0.4,0.35,2.514566
176,0.4,0.4,3.560884
177,0.4,0.45,4.2777395
178,0.4,0.5,0.8398234
179,0.4,0.55,3.215414
180,0.4,0.6,0.47494796
181,0.4,0.65,1.7540427
182,0.4,0.7,1.1567966
183,0.4,0.75,3.032102
184,0.4,0.8,1.3822044
185,0.4,0.85,2.6242664
186,0.4,0.9,0.3502259
187,0.4,0.95,2.9867864
188,0.4,1.0,0.033308588
189,0.45,0.0,2.4173336
190,0.45,0.05,2.393196
191,0.45,0.1,5.629127
192,0.45,0.15,1.8156325
193,0.45,0.2,3.8658721
194,0.45,0.25,1.7794834
195,0.45,0.3,5.0706706
196,0.45,0.35,4.758389
197,0.45,0.4,0.6045023
198,0.45,0.45,4.397734
199,0.45,0.5,1.0944618
200,0.45,0.55,2.6083133
201,0.45,0.6,1.9533439
202,0.45,0.65,3.2507675
203,0.45,0.7,3.6399927
204,0.45,0.75,1.0176833
205,0.45,0.8,4.43149
206,0.45,0.85,1.526199
207,0.45,0.9,5.44179
208,0.45,0.95,6.8303833
209,0.45,1.0,1.0322269
210,0.5,0.0,4.168528
211,0.5,0.05,1.773093
212,0.5,0.1,7.0460196
213,0.5,0.15,3.316043
214,0.5,0.2,4.123958
215,0.5,0.25,4.1622066
216,0.5,0.3,3.8432271
217,0.5,0.35,3.5554793
218,0.5,0.4,4.098927
219,0.5,0.45,1.8140677
220,0.5,0.5,1.8203386
221,0.5,0.55,2.2598395
222,0.5,0.6,5.6905
223,0.5,0.65,4.1337094
224,0.5,0.7,0.95284873
225,0.5,0.75,1.4269675
226,0.5,0.8,2.6314635
227,0.5,0.85,2.631794
228,0.5,0.9,3.3737655
229,0.5,0.95,4.326516
230,0.5,1.0,2.6433723
231,0.55,0.0,5.217622
232,0.55,0.05,4.370334
233,0.55,0.1,1.5103037
234,0.55,0.15,2.754673
235,0.55,0.2,3.1799793
236,0.55,0.25,1.7430257
237,0.55,0.3,2.7133663
238,0.55,0.35,3.0184593
239,0.55,0.4,2.9594274
240,0.55,0.45,1.0924809
241,0.55,0.5,3.783652
242,0.55,0.55,2.5393102
243,0.55,0.6,0.5708471
244,0.55,0.65,1.617537
245,0.55,0.7,0.2500317
246,0.55,0.75,0.7148007
247,0.55,0.8,1.1152259
248,0.55,0.85,0.09016306
249,0.55,0.9,4.1813326
250,0.55,0.95,1.4863887
251,0.55,1.0,0.36406478
252,0.6,0.0,3.7313712
253,0.6,0.05,5.5802717
254,0.6,0.1,0.50498796
255,0.6,0.15,3.691548
256,0.6,0.2,6.645633
257,0.6,0.25,2.3141568
258,0.6,0.3,2.6341672
259,0.6,0.35,0.31024647
260,0.6,0.4,4.034436
261,0.6,0.45,5.715595
262,0.6,0.5,2.597635
263,0.6,0.55,2.3687005
264,0.6,0.6,2.451863
265,0.6,0.65,2.2031791
266,0.6,0.7,2.7476442
267,0.6,0.75,4.6958203
268,0.6,0.8,2.8061924
269,0.6,0.85,3.4623327
270,0.6,0.9,2.0492687
271,0.6,0.95,1.1151595
272,0.6,1.0,0.5773975
273,0.65,0.0,1.6821953
274,0.65,0.05,2.611256
275,0.65,0.1,2.2977436
276,0.65,0.15,3.4099073
277,0.65,0.2,3.0441403
278,0.65,0.25,1.2824383
279,0.65,0.3,1.0854044
280,0.65,0.35,2.6961155
281,0.65,0.4,3.138388
282,0.65,0.45,4.7977767
283,0.65,0.5,3.8602421
284,0.65,0.55,1.0214379
285,0.65,0.6,3.1890025
286,0.65,0.65,1.4704036
287,0.65,0.7,4.769488
288,0.65,0.75,5.183174
289,0.65,0.8,1.5964059
290,0.65,0.85,3.0246675
291,0.65,0.9,0.4603474
292,0.65,0.95,1.1135299
293,0.65,1.0,3.011734
294,0.7,0.0,4.784187
295,0.7,0.05,0.40097666
296,0.7,0.1,2.8478568
297,0.7,0.15,2.2303545
298,0.7,0.2,2.5029395
299,0.7,0.25,1.5621902
300,0.7,0.3,2.3777971
301,0.7,0.35,2.988073
302,0.7,0.4,1.1099102
303,0.7,0.45,4.055928
304,0.7,0.5,1.2895241
305,0.7,0.55,1.1190295
306,0.7,0.6,0.608835
307,0.7,0.65,2.6628528
308,0.7,0.7,3.7227376
309,0.7,0.75,0.8137326
310,0.7,0.8,0.9021748
311,0.7,0.85,3.788186
312,0.7,0.9,0.019043593
313,0.7,0.95,2.1874177
314,0.7,1.0,0.5985348
315,0.75,0.0,0.32771096
316,0.75,0.05,4.9893565
317,0.75,0.1,1.8372034
318,0.75,0.15,1.9954224
319,0.75,0.2,2.4611216
320,0.75,0.25,3.589319
321,0.75,0.3,2.1063185
322,0.75,0.35,4.051656
323,0.75,0.4,1.4905097
324,0.75,0.45,0.31276205
325,0.75,0.5,0.2934475
326,0.75,0.55,3.2894087
327,0.75,0.6,2.1935956
328,0.75,0.65,0.9815682
329,0.75,0.7,5.0079722
330,0.75,0.75,6.5250144
331,0.75,0.8,2.5685658
332,0.75,0.85,1.3327588
333,0.75,0.9,0.7051364
334,0.75,0.95,4.321104
335,0.75,1.0,1.0536355
336,0.8,0.0,2.599637
337,0.8,0.05,3.4296727
338,0.8,0.1,2.5644507
339,0.8,0.15,1.4503634
340,0.8,0.2,3.9108665
341,0.8,0.25,3.0403976
342,0.8,0.3,1.8812394
343,0.8,0.35,2.6737816
344,0.8,0.4,1.7387716
345,0.8,0.45,3.990877
346,0.8,0.5,4.1888995
347,0.8,0.55,5.847483
348,0.8,0.6,4.737724
349,0.8,0.65,5.295317
350,0.8,0.7,4.114792
351,0.8,0.75,4.1530623
352,0.8,0.8,1.0855303
353,0.8,0.85,2.868434
354,0.8,0.9,0.65905184
355,0.8,0.95,6.3637443
356,0.8,1.0,2.9377437
357,0.85,0.0,6.646444
358,0.85,0.05,3.4686232
359,0.85,0.1,1.4113276
360,0.85,0.15,3.4454958
361,0.85,0.2,2.0279396
362,0.85,0.25,2.920217
363,0.85,0.3,7.340897
364,0.85,0.35,5.8754344
365,0.85,0.4,1.7064112
366,0.85,0.45,5.1286597
367,0.85,0.5,0.42481264
368,0.85,0.55,4.5303874
369,0.85,0.6,4.333297
370,0.85,0.65,1.8545339
371,0.85,0.7,2.37826
372,0.85,0.75,4.225061
373,0.85,0.8,1.6592902
374,0.85,0.85,0.9887904
375,0.85,0.9,2.8484292
376,0.85,0.95,2.4776504
377,0.85,1.0,3.4763987
378,0.9,0.0,2.7260242
379,0.9,0.05,0.695412
380,0.9,0.1,3.8805053
381,0.9,0.15,1.036398
382,0.9,0.2,1.9498636
383,0.9,0.25,2.777547
384,0.9,0.3,1.988373
385,0.9,0.35,2.1742516
386,0.9,0.4,3.9466987
387,0.9,0.45,3.8301651
388,0.9,0.5,1.9380256
389,0.9,0.55,3.4215117
390,0.9,0.6,0.7585105
391,0.9,0.65,2.9996088
392,0.9,0.7,1.8784175
393,0.9,0.75,0.74632746
394,0.9,0.8,5.1068735
395,0.9,0.85,2.0479774
396,0.9,0.9,4.2505484
397,0.9,0.95,4.509223
398,0.9,1.0,0.9995699
399,0.95,0.0,3.010536
400,0.95,0.05,5.6546526
401,0.95,0.1,2.7313204
402,0.95,0.15,2.5063531
403,0.95,0.2,2.2898135
404,0.95,0.25,0.6690977
405,0.95,0.3,0.27923983
406,0.95,0.35,3.596208
407,0.95,0.4,5.16183
408,0.95,0.45,2.5311296
409,0.95,0.5,1.7232398
410,0.95,0.55,2.193689
411,0.95,0.6,0.34603104
412,0.95,0.65,2.0273993
413,0.95,0.7,2.212806
414,0.95,0.75,1.6327994
415,0.95,0.8,1.3278152
416,0.95,0.85,2.063672
417,0.95,0.9,1.1079997
418,0.95,0.95,3.8404539
419,0.95,1.0,4.296882
420,1.0,0.0,3.8981504
421,1.0,0.05,4.5993342
422,1.0,0.1,4.5452585
423,1.0,0.15,4.368773
424,1.0,0.2,5.7348895
425,1.0,0.25,4.695964
426,1.0,0.3,2.3530772
427,1.0,0.35,3.314442
428,1.0,0.4,3.5824354
429,1.0,0.45,1.0384014
430,1.0,0.5,1.361702
431,1.0,0.55,3.6277106
432,1.0,0.6,1.1259669
433,1.0,0.65,1.6219094
434,1.0,0.7,1.8579118
435,1.0,0.75,2.163178
436,1.0,0.8,1.088757
437,1.0,0.85,6.863925
438,1.0,0.9,1.6313977
439,1.0,0.95,2.4311075
440,1.0,1.0,3.2359593


==> pgffigs/smoothness_3d/data/nonsmooth_3dplot_3349.csv <==
,X,Y,Z
0,0.0,0.0,4.092248
1,0.0,0.05,6.2458954
2,0.0,0.1,4.845979
3,0.0,0.15,6.3305717
4,0.0,0.2,4.366951
5,0.0,0.25,5.3365183
6,0.0,0.3,2.0165522
7,0.0,0.35,3.7772107
8,0.0,0.4,3.6080625
9,0.0,0.45,3.824514
10,0.0,0.5,1.0607637
11,0.0,0.55,2.9876034
12,0.0,0.6,5.288047
13,0.0,0.65,4.6370535
14,0.0,0.7,1.3466442
15,0.0,0.75,4.2866297
16,0.0,0.8,3.3549137
17,0.0,0.85,2.5886848
18,0.0,0.9,3.8601093
19,0.0,0.95,2.4471636
20,0.0,1.0,2.008079
21,0.05,0.0,4.7249084
22,0.05,0.05,4.9565263
23,0.05,0.1,2.3304086
24,0.05,0.15,5.4509315
25,0.05,0.2,5.2000313
26,0.05,0.25,6.53192
27,0.05,0.3,4.087479
28,0.05,0.35,4.4688764
29,0.05,0.4,1.3986051
30,0.05,0.45,1.5339624
31,0.05,0.5,5.5863314
32,0.05,0.55,6.827012
33,0.05,0.6,2.2022626
34,0.05,0.65,3.6996858
35,0.05,0.7,3.6565392
36,0.05,0.75,6.396816
37,0.05,0.8,3.2646682
38,0.05,0.85,0.76513106
39,0.05,0.9,3.1834977
40,0.05,0.95,3.5927246
41,0.05,1.0,0.8115677
42,0.1,0.0,5.9582715
43,0.1,0.05,3.344941
44,0.1,0.1,2.6648428
45,0.1,0.15,6.681596
46,0.1,0.2,3.7894003
47,0.1,0.25,3.553876
48,0.1,0.3,5.510655
49,0.1,0.35,4.034022
50,0.1,0.4,5.3196187
51,0.1,0.45,3.9955769
52,0.1,0.5,2.4692128
53,0.1,0.55,1.6896203
54,0.1,0.6,1.6763422
55,0.1,0.65,5.0291634
56,0.1,0.7,1.6388426
57,0.1,0.75,4.2960186
58,0.1,0.8,4.0353374
59,0.1,0.85,4.0449986
60,0.1,0.9,2.8631995
61,0.1,0.95,0.56536347
62,0.1,1.0,2.2204313
63,0.15,0.0,5.600935
64,0.15,0.05,0.8088834
65,0.15,0.1,2.128291
66,0.15,0.15,3.734502
67,0.15,0.2,5.5325017
68,0.15,0.25,4.7209735
69,0.15,0.3,6.437258
70,0.15,0.35,5.215199
71,0.15,0.4,3.4005353
72,0.15,0.45,4.977856
73,0.15,0.5,4.0359397
74,0.15,0.55,4.9506254
75,0.15,0.6,3.05875
76,0.15,0.65,5.6729784
77,0.15,0.7,4.1573086
78,0.15,0.75,5.1197777
79,0.15,0.8,0.39432752
80,0.15,0.85,6.01425
81,0.15,0.9,1.3669932
82,0.15,0.95,6.93629
83,0.15,1.0,3.678624
84,0.2,0.0,5.029742
85,0.2,0.05,2.3434708
86,0.2,0.1,4.350597
87,0.2,0.15,4.86295
88,0.2,0.2,1.4466159
89,0.2,0.25,4.7219667
90,0.2,0.3,4.2981195
91,0.2,0.35,6.7323093
92,0.2,0.4,3.2320714
93,0.2,0.45,4.803735
94,0.2,0.5,4.8880873
95,0.2,0.55,4.475749
96,0.2,0.6,3.4136684
97,0.2,0.65,3.5295668
98,0.2,0.7,3.1629438
99,0.2,0.75,3.959305
100,0.2,0.8,3.5653586
101,0.2,0.85,4.8572497
102,0.2,0.9,2.9088511
103,0.2,0.95,1.1374135
104,0.2,1.0,2.7624185
105,0.25,0.0,5.829968
106,0.25,0.05,4.069631
107,0.25,0.1,2.4164968
108,0.25,0.15,5.896357
109,0.25,0.2,5.4809985
110,0.25,0.25,4.103277
111,0.25,0.3,5.1910663
112,0.25,0.35,0.92475986
113,0.25,0.4,5.7491097
114,0.25,0.45,5.696744
115,0.25,0.5,4.8552055
116,0.25,0.55,2.640431
117,0.25,0.6,1.2317042
118,0.25,0.65,3.0336375
119,0.25,0.7,5.7685246
120,0.25,0.75,3.3634531
121,0.25,0.8,2.5112283
122,0.25,0.85,2.1430829
123,0.25,0.9,3.5253363
124,0.25,0.95,2.3522623
125,0.25,1.0,3.44853
126,0.3,0.0,4.1260233
127,0.3,0.05,4.292846
128,0.3,0.1,6.049178
129,0.3,0.15,0.94921607
130,0.3,0.2,2.1454353
131,0.3,0.25,3.220109
132,0.3,0.3,0.9475383
133,0.3,0.35,5.0879803
134,0.3,0.4,5.4097395
135,0.3,0.45,3.955034
136,0.3,0.5,2.7185345
137,0.3,0.55,6.539815
138,0.3,0.6,2.3000968
139,0.3,0.65,0.6470097
140,0.3,0.7,2.3377361
141,0.3,0.75,3.9064963
142,0.3,0.8,2.9822328
143,0.3,0.85,2.3858325
144,0.3,0.9,4.4194164
145,0.3,0.95,2.3471806
146,0.3,1.0,4.6050167
147,0.35,0.0,2.519825
148,0.35,0.05,3.0267298
149,0.35,0.1,1.5485257
150,0.35,0.15,4.653768
151,0.35,0.2,1.1798621
152,0.35,0.25,4.1091194
153,0.35,0.3,2.1147661
154,0.35,0.35,2.4666371
155,0.35,0.4,4.92073
156,0.35,0.45,2.2747667
157,0.35,0.5,3.9453967
158,0.35,0.55,5.047042
159,0.35,0.6,1.1669016
160,0.35,0.65,0.7975322
161,0.35,0.7,2.994144
162,0.35,0.75,4.032288
163,0.35,0.8,3.5983436
164,0.35,0.85,5.8470864
165,0.35,0.9,2.3970501
166,0.35,0.95,4.3715043
167,0.35,1.0,4.7911243
168,0.4,0.0,2.0024724
169,0.4,0.05,3.0661118
170,0.4,0.1,4.664336
171,0.4,0.15,2.1588507
172,0.4,0.2,5.3922734
173,0.4,0.25,6.0636196
174,0.4,0.3,5.220886
175,0.4,0.35,3.6949036
176,0.4,0.4,3.4436972
177,0.4,0.45,2.206655
178,0.4,0.5,4.4543943
179,0.4,0.55,3.7577217
180,0.4,0.6,3.0696905
181,0.4,0.65,2.8379436
182,0.4,0.7,4.824603
183,0.4,0.75,3.9717028
184,0.4,0.8,4.23936
185,0.4,0.85,4.6425314
186,0.4,0.9,5.1213455
187,0.4,0.95,0.54896426
188,0.4,1.0,2.7103782
189,0.45,0.0,3.5245123
190,0.45,0.05,2.0144234
191,0.45,0.1,3.9005988
192,0.45,0.15,1.7194799
193,0.45,0.2,4.3104005
194,0.45,0.25,3.1242354
195,0.45,0.3,4.7057457
196,0.45,0.35,6.5490303
197,0.45,0.4,2.9531283
198,0.45,0.45,2.2420263
199,0.45,0.5,1.7123885
200,0.45,0.55,0.6495615
201,0.45,0.6,6.0345836
202,0.45,0.65,5.297605
203,0.45,0.7,3.8400111
204,0.45,0.75,1.6498771
205,0.45,0.8,4.6728873
206,0.45,0.85,2.6914742
207,0.45,0.9,2.9013069
208,0.45,0.95,2.1380439
209,0.45,1.0,6.748771
210,0.5,0.0,3.453692
211,0.5,0.05,2.2328904
212,0.5,0.1,5.070487
213,0.5,0.15,4.2058525
214,0.5,0.2,1.5077993
215,0.5,0.25,3.00815
216,0.5,0.3,6.5693135
217,0.5,0.35,3.60378
218,0.5,0.4,2.2884624
219,0.5,0.45,2.9436216
220,0.5,0.5,5.2958245
221,0.5,0.55,3.3589387
222,0.5,0.6,1.6191754
223,0.5,0.65,3.8838313
224,0.5,0.7,3.029314
225,0.5,0.75,2.857388
226,0.5,0.8,4.0427113
227,0.5,0.85,1.0598528
228,0.5,0.9,1.5219637
229,0.5,0.95,0.3159739
230,0.5,1.0,4.319753
231,0.55,0.0,4.8139057
232,0.55,0.05,3.1621401
233,0.55,0.1,2.8757915
234,0.55,0.15,4.6552362
235,0.55,0.2,2.8163872
236,0.55,0.25,4.5958714
237,0.55,0.3,2.8765845
238,0.55,0.35,1.3200072
239,0.55,0.4,4.9282665
240,0.55,0.45,5.958999
241,0.55,0.5,5.0205803
242,0.55,0.55,2.1803021
243,0.55,0.6,1.9128553
244,0.55,0.65,5.4220595
245,0.55,0.7,7.070436
246,0.55,0.75,2.8501098
247,0.55,0.8,2.2682502
248,0.55,0.85,1.8779233
249,0.55,0.9,0.93227184
250,0.55,0.95,0.28539544
251,0.55,1.0,3.0724905
252,0.6,0.0,3.3082478
253,0.6,0.05,1.4895586
254,0.6,0.1,5.6202927
255,0.6,0.15,3.2974
256,0.6,0.2,3.6887248
257,0.6,0.25,3.1545913
258,0.6,0.3,4.630299
259,0.6,0.35,1.3450476
260,0.6,0.4,4.6629
261,0.6,0.45,0.6669737
262,0.6,0.5,1.5402396
263,0.6,0.55,3.8067842
264,0.6,0.6,4.9212823
265,0.6,0.65,2.8559651
266,0.6,0.7,5.3730054
267,0.6,0.75,3.518696
268,0.6,0.8,4.4571896
269,0.6,0.85,2.7743316
270,0.6,0.9,2.6105828
271,0.6,0.95,2.0747325
272,0.6,1.0,2.7533126
273,0.65,0.0,2.1217165
274,0.65,0.05,5.422284
275,0.65,0.1,2.7889385
276,0.65,0.15,4.7465353
277,0.65,0.2,4.762731
278,0.65,0.25,2.0415282
279,0.65,0.3,1.9571867
280,0.65,0.35,4.0612664
281,0.65,0.4,1.702459
282,0.65,0.45,4.6488576
283,0.65,0.5,4.7099705
284,0.65,0.55,2.243547
285,0.65,0.6,3.7968497
286,0.65,0.65,4.817518
287,0.65,0.7,1.2942262
288,0.65,0.75,1.7321492
289,0.65,0.8,2.615191
290,0.65,0.85,3.9814496
291,0.65,0.9,3.1390302
292,0.65,0.95,1.1352019
293,0.65,1.0,4.6095266
294,0.7,0.0,4.7439327
295,0.7,0.05,2.9355798
296,0.7,0.1,2.7100701
297,0.7,0.15,1.2965922
298,0.7,0.2,3.8617601
299,0.7,0.25,2.3018441
300,0.7,0.3,4.988676
301,0.7,0.35,4.785403
302,0.7,0.4,3.0637686
303,0.7,0.45,5.788386
304,0.7,0.5,4.7253723
305,0.7,0.55,4.2672195
306,0.7,0.6,5.2427726
307,0.7,0.65,1.1370304
308,0.7,0.7,3.6173537
309,0.7,0.75,3.1629217
310,0.7,0.8,1.6007754
311,0.7,0.85,4.4905534
312,0.7,0.9,1.5569363
313,0.7,0.95,2.4486432
314,0.7,1.0,2.7777977
315,0.75,0.0,4.7340364
316,0.75,0.05,3.9334362
317,0.75,0.1,6.2773523
318,0.75,0.15,4.0252504
319,0.75,0.2,5.1006913
320,0.75,0.25,2.0588398
321,0.75,0.3,4.101154
322,0.75,0.35,4.0404253
323,0.75,0.4,4.574465
324,0.75,0.45,5.1034155
325,0.75,0.5,4.710576
326,0.75,0.55,5.6361294
327,0.75,0.6,5.7576995
328,0.75,0.65,2.3409553
329,0.75,0.7,4.8092585
330,0.75,0.75,3.7372816
331,0.75,0.8,2.215273
332,0.75,0.85,3.8498821
333,0.75,0.9,3.7361205
334,0.75,0.95,3.739615
335,0.75,1.0,2.9900517
336,0.8,0.0,1.2319303
337,0.8,0.05,4.3437862
338,0.8,0.1,3.5379264
339,0.8,0.15,5.697226
340,0.8,0.2,4.7686157
341,0.8,0.25,4.8811426
342,0.8,0.3,5.6733103
343,0.8,0.35,5.155804
344,0.8,0.4,1.7617544
345,0.8,0.45,5.2527547
346,0.8,0.5,3.949265
347,0.8,0.55,5.2847705
348,0.8,0.6,4.721258
349,0.8,0.65,3.194541
350,0.8,0.7,4.100707
351,0.8,0.75,1.6796666
352,0.8,0.8,4.315735
353,0.8,0.85,5.7198997
354,0.8,0.9,3.735198
355,0.8,0.95,2.9371107
356,0.8,1.0,5.7418876
357,0.85,0.0,2.2883387
358,0.85,0.05,6.0604324
359,0.85,0.1,6.6363964
360,0.85,0.15,2.6663785
361,0.85,0.2,3.9776807
362,0.85,0.25,1.9044838
363,0.85,0.3,4.4740596
364,0.85,0.35,2.8217385
365,0.85,0.4,3.1985083
366,0.85,0.45,1.8656133
367,0.85,0.5,5.6266646
368,0.85,0.55,5.191784
369,0.85,0.6,10.0873
370,0.85,0.65,7.698298
371,0.85,0.7,3.4055836
372,0.85,0.75,5.1649914
373,0.85,0.8,4.0775685
374,0.85,0.85,3.3317757
375,0.85,0.9,1.0108933
376,0.85,0.95,2.2885666
377,0.85,1.0,5.0467296
378,0.9,0.0,3.9420817
379,0.9,0.05,4.4315886
380,0.9,0.1,5.320548
381,0.9,0.15,2.8716788
382,0.9,0.2,5.1248293
383,0.9,0.25,1.5097361
384,0.9,0.3,3.0537462
385,0.9,0.35,3.2844744
386,0.9,0.4,2.0649285
387,0.9,0.45,5.226127
388,0.9,0.5,5.299168
389,0.9,0.55,2.769194
390,0.9,0.6,3.352295
391,0.9,0.65,4.7862864
392,0.9,0.7,6.163703
393,0.9,0.75,3.3022747
394,0.9,0.8,6.0934663
395,0.9,0.85,2.5711036
396,0.9,0.9,2.2840657
397,0.9,0.95,4.9579334
398,0.9,1.0,2.6691186
399,0.95,0.0,5.250332
400,0.95,0.05,6.49655
401,0.95,0.1,4.9423165
402,0.95,0.15,2.5085583
403,0.95,0.2,2.0746539
404,0.95,0.25,5.81349
405,0.95,0.3,2.9528587
406,0.95,0.35,4.3013496
407,0.95,0.4,2.3844986
408,0.95,0.45,4.546231
409,0.95,0.5,6.7250223
410,0.95,0.55,3.0622666
411,0.95,0.6,5.8087215
412,0.95,0.65,0.36416227
413,0.95,0.7,3.2157125
414,0.95,0.75,4.7822633
415,0.95,0.8,2.8071022
416,0.95,0.85,4.0281005
417,0.95,0.9,6.030801
418,0.95,0.95,6.9505415
419,0.95,1.0,3.299986
420,1.0,0.0,3.28565
421,1.0,0.05,1.4001641
422,1.0,0.1,6.0555263
423,1.0,0.15,4.939512
424,1.0,0.2,7.2388554
425,1.0,0.25,2.9024844
426,1.0,0.3,5.009957
427,1.0,0.35,4.8367796
428,1.0,0.4,2.2605357
429,1.0,0.45,3.0419006
430,1.0,0.5,4.513272
431,1.0,0.55,3.8985846
432,1.0,0.6,4.350508
433,1.0,0.65,3.3106081
434,1.0,0.7,5.1992903
435,1.0,0.75,3.8631098
436,1.0,0.8,6.5707493
437,1.0,0.85,2.2865324
438,1.0,0.9,5.5015135
439,1.0,0.95,3.0153594
440,1.0,1.0,4.247555


==> pgffigs/smoothness_3d/data/nonsmooth_3dplot_34.csv <==
,X,Y,Z
0,0.0,0.0,5.381343
1,0.0,0.05,7.140231
2,0.0,0.1,2.143439
3,0.0,0.15,5.515776
4,0.0,0.2,6.366969
5,0.0,0.25,4.442849
6,0.0,0.3,5.8507752
7,0.0,0.35,4.321637
8,0.0,0.4,4.3147526
9,0.0,0.45,5.3131166
10,0.0,0.5,4.8060756
11,0.0,0.55,6.3293915
12,0.0,0.6,3.8901212
13,0.0,0.65,7.7076755
14,0.0,0.7,7.321615
15,0.0,0.75,6.6963263
16,0.0,0.8,7.1541615
17,0.0,0.85,5.4594398
18,0.0,0.9,5.4199796
19,0.0,0.95,4.167683
20,0.0,1.0,7.478108
21,0.05,0.0,7.2994847
22,0.05,0.05,7.3875904
23,0.05,0.1,7.2219033
24,0.05,0.15,7.842406
25,0.05,0.2,5.028366
26,0.05,0.25,3.4812117
27,0.05,0.3,6.473034
28,0.05,0.35,4.5025187
29,0.05,0.4,3.3239028
30,0.05,0.45,5.747254
31,0.05,0.5,5.401554
32,0.05,0.55,7.3262157
33,0.05,0.6,5.5470243
34,0.05,0.65,5.2349315
35,0.05,0.7,6.257118
36,0.05,0.75,5.990599
37,0.05,0.8,6.108375
38,0.05,0.85,5.3783875
39,0.05,0.9,9.517084
40,0.05,0.95,6.0300393
41,0.05,1.0,10.605704
42,0.1,0.0,6.256849
43,0.1,0.05,6.8052154
44,0.1,0.1,6.433535
45,0.1,0.15,4.965565
46,0.1,0.2,3.9485507
47,0.1,0.25,5.7111
48,0.1,0.3,5.0817103
49,0.1,0.35,4.391395
50,0.1,0.4,4.3437896
51,0.1,0.45,3.6023083
52,0.1,0.5,6.9553585
53,0.1,0.55,5.8446627
54,0.1,0.6,3.7387183
55,0.1,0.65,5.1700654
56,0.1,0.7,7.62849
57,0.1,0.75,8.335207
58,0.1,0.8,7.92488
59,0.1,0.85,4.359398
60,0.1,0.9,4.82763
61,0.1,0.95,8.466228
62,0.1,1.0,6.220715
63,0.15,0.0,3.4321318
64,0.15,0.05,4.818257
65,0.15,0.1,5.0627832
66,0.15,0.15,7.111294
67,0.15,0.2,6.458937
68,0.15,0.25,6.7600527
69,0.15,0.3,6.0376616
70,0.15,0.35,5.0885563
71,0.15,0.4,6.996069
72,0.15,0.45,4.4845934
73,0.15,0.5,7.033176
74,0.15,0.55,4.164815
75,0.15,0.6,3.031924
76,0.15,0.65,7.6421127
77,0.15,0.7,5.3948116
78,0.15,0.75,6.776213
79,0.15,0.8,6.329226
80,0.15,0.85,2.03753
81,0.15,0.9,7.9624977
82,0.15,0.95,5.5032387
83,0.15,1.0,4.7882924
84,0.2,0.0,6.163907
85,0.2,0.05,7.909622
86,0.2,0.1,4.915801
87,0.2,0.15,7.1375947
88,0.2,0.2,5.8165355
89,0.2,0.25,4.878918
90,0.2,0.3,6.061723
91,0.2,0.35,5.088682
92,0.2,0.4,5.4342217
93,0.2,0.45,5.6183667
94,0.2,0.5,7.039837
95,0.2,0.55,4.903384
96,0.2,0.6,4.258977
97,0.2,0.65,7.4706755
98,0.2,0.7,4.954709
99,0.2,0.75,5.730328
100,0.2,0.8,5.7157164
101,0.2,0.85,4.665827
102,0.2,0.9,5.3487134
103,0.2,0.95,3.7155344
104,0.2,1.0,7.675001
105,0.25,0.0,5.6147747
106,0.25,0.05,8.372936
107,0.25,0.1,4.157463
108,0.25,0.15,4.9154143
109,0.25,0.2,6.930669
110,0.25,0.25,6.51683
111,0.25,0.3,6.430644
112,0.25,0.35,6.092833
113,0.25,0.4,4.2895637
114,0.25,0.45,5.3364043
115,0.25,0.5,8.586495
116,0.25,0.55,6.2661467
117,0.25,0.6,6.424822
118,0.25,0.65,4.7520313
119,0.25,0.7,6.1823397
120,0.25,0.75,5.276156
121,0.25,0.8,8.766201
122,0.25,0.85,5.937317
123,0.25,0.9,5.4087057
124,0.25,0.95,5.954938
125,0.25,1.0,6.2101502
126,0.3,0.0,4.5869784
127,0.3,0.05,6.0278697
128,0.3,0.1,6.879571
129,0.3,0.15,6.7903395
130,0.3,0.2,6.834934
131,0.3,0.25,5.965634
132,0.3,0.3,4.8956447
133,0.3,0.35,8.363325
134,0.3,0.4,5.356737
135,0.3,0.45,6.0472555
136,0.3,0.5,7.5502462
137,0.3,0.55,10.024499
138,0.3,0.6,7.327409
139,0.3,0.65,4.4976344
140,0.3,0.7,4.031304
141,0.3,0.75,4.199356
142,0.3,0.8,7.477157
143,0.3,0.85,4.625769
144,0.3,0.9,6.203494
145,0.3,0.95,9.187465
146,0.3,1.0,3.3356469
147,0.35,0.0,3.999455
148,0.35,0.05,7.8388333
149,0.35,0.1,7.767637
150,0.35,0.15,1.7777578
151,0.35,0.2,5.905088
152,0.35,0.25,4.6977577
153,0.35,0.3,5.0938787
154,0.35,0.35,7.035324
155,0.35,0.4,8.353282
156,0.35,0.45,5.3829503
157,0.35,0.5,3.875177
158,0.35,0.55,3.6338286
159,0.35,0.6,8.87701
160,0.35,0.65,6.5647626
161,0.35,0.7,6.4466095
162,0.35,0.75,7.9928803
163,0.35,0.8,5.080854
164,0.35,0.85,6.158196
165,0.35,0.9,5.5927863
166,0.35,0.95,6.960817
167,0.35,1.0,7.10965
168,0.4,0.0,8.473057
169,0.4,0.05,8.272428
170,0.4,0.1,4.964687
171,0.4,0.15,2.0904708
172,0.4,0.2,6.757671
173,0.4,0.25,10.719461
174,0.4,0.3,4.097219
175,0.4,0.35,9.757854
176,0.4,0.4,8.37652
177,0.4,0.45,3.4909053
178,0.4,0.5,6.451276
179,0.4,0.55,3.7594619
180,0.4,0.6,8.106151
181,0.4,0.65,5.9204597
182,0.4,0.7,5.2645946
183,0.4,0.75,6.8535647
184,0.4,0.8,5.972524
185,0.4,0.85,8.224283
186,0.4,0.9,5.795567
187,0.4,0.95,7.7009473
188,0.4,1.0,8.250552
189,0.45,0.0,5.417914
190,0.45,0.05,5.669837
191,0.45,0.1,4.600667
192,0.45,0.15,7.232867
193,0.45,0.2,7.8146653
194,0.45,0.25,6.7232966
195,0.45,0.3,3.8270175
196,0.45,0.35,5.837643
197,0.45,0.4,3.7152002
198,0.45,0.45,5.249212
199,0.45,0.5,4.509571
200,0.45,0.55,4.241924
201,0.45,0.6,8.713974
202,0.45,0.65,6.135376
203,0.45,0.7,6.3255258
204,0.45,0.75,5.935644
205,0.45,0.8,6.9426093
206,0.45,0.85,6.803977
207,0.45,0.9,5.8640766
208,0.45,0.95,6.87638
209,0.45,1.0,7.1047144
210,0.5,0.0,4.7640777
211,0.5,0.05,4.7850776
212,0.5,0.1,4.7802773
213,0.5,0.15,7.252654
214,0.5,0.2,9.243688
215,0.5,0.25,6.598921
216,0.5,0.3,5.5562367
217,0.5,0.35,6.1797056
218,0.5,0.4,5.4785624
219,0.5,0.45,7.701219
220,0.5,0.5,9.961713
221,0.5,0.55,6.9651666
222,0.5,0.6,7.0982976
223,0.5,0.65,7.761076
224,0.5,0.7,8.39989
225,0.5,0.75,7.5054083
226,0.5,0.8,6.089064
227,0.5,0.85,5.581471
228,0.5,0.9,5.3063145
229,0.5,0.95,7.156057
230,0.5,1.0,5.487116
231,0.55,0.0,4.226672
232,0.55,0.05,5.346581
233,0.55,0.1,5.6021123
234,0.55,0.15,5.5434804
235,0.55,0.2,6.514099
236,0.55,0.25,7.6291175
237,0.55,0.3,9.190801
238,0.55,0.35,6.284952
239,0.55,0.4,3.7510185
240,0.55,0.45,5.1354346
241,0.55,0.5,4.4821477
242,0.55,0.55,7.0500336
243,0.55,0.6,7.18254
244,0.55,0.65,6.567159
245,0.55,0.7,8.047549
246,0.55,0.75,5.015819
247,0.55,0.8,7.9102535
248,0.55,0.85,5.8441195
249,0.55,0.9,9.512171
250,0.55,0.95,5.0194006
251,0.55,1.0,5.03215
252,0.6,0.0,6.168307
253,0.6,0.05,4.7061267
254,0.6,0.1,3.5737562
255,0.6,0.15,7.5342846
256,0.6,0.2,7.868128
257,0.6,0.25,5.376558
258,0.6,0.3,6.2978687
259,0.6,0.35,6.610841
260,0.6,0.4,4.6868715
261,0.6,0.45,6.1596284
262,0.6,0.5,5.817376
263,0.6,0.55,6.597515
264,0.6,0.6,3.9793713
265,0.6,0.65,5.935994
266,0.6,0.7,7.8804007
267,0.6,0.75,8.729817
268,0.6,0.8,6.8528743
269,0.6,0.85,4.4934797
270,0.6,0.9,9.985586
271,0.6,0.95,7.796983
272,0.6,1.0,7.4159636
273,0.65,0.0,7.423228
274,0.65,0.05,6.1905403
275,0.65,0.1,5.843891
276,0.65,0.15,5.88874
277,0.65,0.2,7.313284
278,0.65,0.25,7.0649757
279,0.65,0.3,5.3918095
280,0.65,0.35,4.8086166
281,0.65,0.4,4.68858
282,0.65,0.45,6.006313
283,0.65,0.5,4.0618787
284,0.65,0.55,8.044846
285,0.65,0.6,5.719991
286,0.65,0.65,7.217972
287,0.65,0.7,8.017356
288,0.65,0.75,6.449829
289,0.65,0.8,8.02576
290,0.65,0.85,5.477234
291,0.65,0.9,9.186337
292,0.65,0.95,3.1988213
293,0.65,1.0,6.069815
294,0.7,0.0,5.9295216
295,0.7,0.05,5.7312155
296,0.7,0.1,4.3951197
297,0.7,0.15,7.4758945
298,0.7,0.2,5.284416
299,0.7,0.25,5.3216696
300,0.7,0.3,5.8410697
301,0.7,0.35,6.1062245
302,0.7,0.4,7.2536936
303,0.7,0.45,5.793077
304,0.7,0.5,6.727524
305,0.7,0.55,9.423579
306,0.7,0.6,8.279625
307,0.7,0.65,7.9962144
308,0.7,0.7,6.358017
309,0.7,0.75,4.7115984
310,0.7,0.8,6.9815974
311,0.7,0.85,8.131343
312,0.7,0.9,5.7065144
313,0.7,0.95,6.7095785
314,0.7,1.0,5.3844967
315,0.75,0.0,5.6181664
316,0.75,0.05,5.420691
317,0.75,0.1,5.60197
318,0.75,0.15,3.7390232
319,0.75,0.2,7.8857055
320,0.75,0.25,5.1387186
321,0.75,0.3,5.8244596
322,0.75,0.35,8.28143
323,0.75,0.4,6.934207
324,0.75,0.45,5.95595
325,0.75,0.5,5.704205
326,0.75,0.55,6.034921
327,0.75,0.6,7.0463867
328,0.75,0.65,5.2815604
329,0.75,0.7,5.2079062
330,0.75,0.75,8.317769
331,0.75,0.8,3.9825835
332,0.75,0.85,5.911267
333,0.75,0.9,7.949628
334,0.75,0.95,8.637234
335,0.75,1.0,7.3283706
336,0.8,0.0,8.547168
337,0.8,0.05,5.8159156
338,0.8,0.1,5.537719
339,0.8,0.15,5.9557657
340,0.8,0.2,6.454793
341,0.8,0.25,7.5024586
342,0.8,0.3,7.5219045
343,0.8,0.35,8.2670145
344,0.8,0.4,6.735235
345,0.8,0.45,6.8949876
346,0.8,0.5,5.5424066
347,0.8,0.55,4.0325975
348,0.8,0.6,10.326446
349,0.8,0.65,6.3441176
350,0.8,0.7,4.9094925
351,0.8,0.75,6.1613307
352,0.8,0.8,6.384082
353,0.8,0.85,7.6615477
354,0.8,0.9,6.3469095
355,0.8,0.95,7.8947573
356,0.8,1.0,6.941575
357,0.85,0.0,6.1573977
358,0.85,0.05,5.5844088
359,0.85,0.1,5.9536366
360,0.85,0.15,6.666164
361,0.85,0.2,4.4000463
362,0.85,0.25,5.777716
363,0.85,0.3,7.2223964
364,0.85,0.35,3.754259
365,0.85,0.4,5.2858353
366,0.85,0.45,4.131615
367,0.85,0.5,3.569026
368,0.85,0.55,6.9422393
369,0.85,0.6,8.356874
370,0.85,0.65,3.939881
371,0.85,0.7,6.566917
372,0.85,0.75,6.4841313
373,0.85,0.8,4.699241
374,0.85,0.85,9.512932
375,0.85,0.9,5.0902863
376,0.85,0.95,5.832455
377,0.85,1.0,7.1370425
378,0.9,0.0,2.6808252
379,0.9,0.05,8.366101
380,0.9,0.1,4.931829
381,0.9,0.15,4.2634907
382,0.9,0.2,4.715632
383,0.9,0.25,2.9543903
384,0.9,0.3,2.5958786
385,0.9,0.35,4.55382
386,0.9,0.4,6.6131105
387,0.9,0.45,5.129367
388,0.9,0.5,4.9547772
389,0.9,0.55,6.3332257
390,0.9,0.6,7.769151
391,0.9,0.65,3.5072246
392,0.9,0.7,3.5615911
393,0.9,0.75,5.901158
394,0.9,0.8,5.638158
395,0.9,0.85,6.2718415
396,0.9,0.9,2.828832
397,0.9,0.95,6.5003324
398,0.9,1.0,4.3725395
399,0.95,0.0,8.213788
400,0.95,0.05,7.5767365
401,0.95,0.1,4.8446293
402,0.95,0.15,6.9705086
403,0.95,0.2,5.0538063
404,0.95,0.25,6.723906
405,0.95,0.3,7.55746
406,0.95,0.35,4.399115
407,0.95,0.4,4.5312366
408,0.95,0.45,10.204128
409,0.95,0.5,5.253065
410,0.95,0.55,4.736917
411,0.95,0.6,8.63797
412,0.95,0.65,7.0544696
413,0.95,0.7,6.752771
414,0.95,0.75,5.958424
415,0.95,0.8,7.9237123
416,0.95,0.85,4.6963196
417,0.95,0.9,7.3065777
418,0.95,0.95,10.171184
419,0.95,1.0,3.7467618
420,1.0,0.0,9.376497
421,1.0,0.05,5.3810635
422,1.0,0.1,7.223874
423,1.0,0.15,3.7779512
424,1.0,0.2,7.03755
425,1.0,0.25,4.934317
426,1.0,0.3,6.929706
427,1.0,0.35,6.1377416
428,1.0,0.4,4.184389
429,1.0,0.45,7.2756543
430,1.0,0.5,5.948191
431,1.0,0.55,6.1150746
432,1.0,0.6,5.477729
433,1.0,0.65,7.200582
434,1.0,0.7,6.5182223
435,1.0,0.75,3.956438
436,1.0,0.8,4.0084643
437,1.0,0.85,7.1065063
438,1.0,0.9,8.730508
439,1.0,0.95,8.105405
440,1.0,1.0,7.064039


==> pgffigs/smoothness_3d/data/nonsmooth_3dplot_811.csv <==
,X,Y,Z
0,0.0,0.0,1.0615449
1,0.0,0.05,1.9905127
2,0.0,0.1,0.47115037
3,0.0,0.15,0.9617668
4,0.0,0.2,0.30089617
5,0.0,0.25,0.56572485
6,0.0,0.3,1.1263392
7,0.0,0.35,0.6399849
8,0.0,0.4,0.40618604
9,0.0,0.45,1.0153729
10,0.0,0.5,0.24007563
11,0.0,0.55,1.4426813
12,0.0,0.6,0.18355255
13,0.0,0.65,0.5153923
14,0.0,0.7,0.465312
15,0.0,0.75,0.37083274
16,0.0,0.8,0.22814481
17,0.0,0.85,0.1595748
18,0.0,0.9,0.023438212
19,0.0,0.95,1.2449704
20,0.0,1.0,0.08976498
21,0.05,0.0,1.2196025
22,0.05,0.05,1.0670563
23,0.05,0.1,0.22028553
24,0.05,0.15,0.43091276
25,0.05,0.2,0.03402481
26,0.05,0.25,1.2005574
27,0.05,0.3,0.87440926
28,0.05,0.35,0.31744048
29,0.05,0.4,0.3085235
30,0.05,0.45,0.17408128
31,0.05,0.5,1.5857209
32,0.05,0.55,2.2203083
33,0.05,0.6,0.42115274
34,0.05,0.65,2.000067
35,0.05,0.7,0.049267363
36,0.05,0.75,1.1515185
37,0.05,0.8,0.104749
38,0.05,0.85,0.69959146
39,0.05,0.9,0.6380291
40,0.05,0.95,0.1211406
41,0.05,1.0,0.39070076
42,0.1,0.0,0.122698195
43,0.1,0.05,0.30978197
44,0.1,0.1,0.9489664
45,0.1,0.15,0.23560603
46,0.1,0.2,0.20777385
47,0.1,0.25,0.20523578
48,0.1,0.3,0.7164476
49,0.1,0.35,0.25358823
50,0.1,0.4,0.33026534
51,0.1,0.45,0.35430813
52,0.1,0.5,1.4193425
53,0.1,0.55,0.80336404
54,0.1,0.6,1.0687104
55,0.1,0.65,0.21606097
56,0.1,0.7,0.8371086
57,0.1,0.75,0.31892425
58,0.1,0.8,0.14222029
59,0.1,0.85,0.124561235
60,0.1,0.9,1.3085877
61,0.1,0.95,0.05641989
62,0.1,1.0,0.21059935
63,0.15,0.0,0.5405171
64,0.15,0.05,0.48747098
65,0.15,0.1,0.5414867
66,0.15,0.15,1.1609155
67,0.15,0.2,0.73744607
68,0.15,0.25,0.11693988
69,0.15,0.3,0.7812248
70,0.15,0.35,0.10142427
71,0.15,0.4,2.8581944
72,0.15,0.45,0.3944454
73,0.15,0.5,0.94271654
74,0.15,0.55,0.77659905
75,0.15,0.6,0.06774216
76,0.15,0.65,0.39777508
77,0.15,0.7,0.32800373
78,0.15,0.75,0.084254466
79,0.15,0.8,1.5570635
80,0.15,0.85,1.4735924
81,0.15,0.9,0.65767974
82,0.15,0.95,0.41642776
83,0.15,1.0,0.17602389
84,0.2,0.0,0.8964358
85,0.2,0.05,2.4221041
86,0.2,0.1,0.548562
87,0.2,0.15,0.12236102
88,0.2,0.2,0.06315821
89,0.2,0.25,0.4419346
90,0.2,0.3,0.4617102
91,0.2,0.35,0.76140904
92,0.2,0.4,0.22153057
93,0.2,0.45,0.56229407
94,0.2,0.5,0.8930011
95,0.2,0.55,0.78324145
96,0.2,0.6,1.9628496
97,0.2,0.65,0.156986
98,0.2,0.7,0.39539197
99,0.2,0.75,0.0952452
100,0.2,0.8,0.9103399
101,0.2,0.85,0.08875676
102,0.2,0.9,0.6468675
103,0.2,0.95,0.071479194
104,0.2,1.0,0.07068697
105,0.25,0.0,0.42530695
106,0.25,0.05,0.21694738
107,0.25,0.1,0.04479659
108,0.25,0.15,0.4948696
109,0.25,0.2,0.7403981
110,0.25,0.25,0.033670835
111,0.25,0.3,0.4965583
112,0.25,0.35,0.16629858
113,0.25,0.4,0.6988325
114,0.25,0.45,0.7890942
115,0.25,0.5,0.76805705
116,0.25,0.55,0.933109
117,0.25,0.6,0.05116629
118,0.25,0.65,1.0899624
119,0.25,0.7,0.15717879
120,0.25,0.75,0.91829
121,0.25,0.8,0.72372675
122,0.25,0.85,1.5730793
123,0.25,0.9,0.5471926
124,0.25,0.95,0.0730475
125,0.25,1.0,0.252864
126,0.3,0.0,0.18020254
127,0.3,0.05,0.28471145
128,0.3,0.1,0.41873205
129,0.3,0.15,0.036555793
130,0.3,0.2,0.5420688
131,0.3,0.25,0.438837
132,0.3,0.3,0.36559233
133,0.3,0.35,0.073726505
134,0.3,0.4,0.17870128
135,0.3,0.45,1.4704343
136,0.3,0.5,0.9293789
137,0.3,0.55,0.08241117
138,0.3,0.6,0.16075346
139,0.3,0.65,1.0638443
140,0.3,0.7,0.3273696
141,0.3,0.75,0.6867698
142,0.3,0.8,0.029644212
143,0.3,0.85,0.17259634
144,0.3,0.9,1.0397717
145,0.3,0.95,0.40030706
146,0.3,1.0,1.4515734
147,0.35,0.0,0.45924872
148,0.35,0.05,0.09114398
149,0.35,0.1,0.31777912
150,0.35,0.15,0.896048
151,0.35,0.2,1.8602011
152,0.35,0.25,0.8777071
153,0.35,0.3,0.7191695
154,0.35,0.35,0.34717348
155,0.35,0.4,1.516171
156,0.35,0.45,0.2534322
157,0.35,0.5,0.29375154
158,0.35,0.55,1.2028376
159,0.35,0.6,1.2319726
160,0.35,0.65,0.5989601
161,0.35,0.7,1.6681939
162,0.35,0.75,0.42259008
163,0.35,0.8,0.22039412
164,0.35,0.85,0.6023136
165,0.35,0.9,0.81986016
166,0.35,0.95,1.2469182
167,0.35,1.0,0.52752125
168,0.4,0.0,0.6921586
169,0.4,0.05,0.39017385
170,0.4,0.1,0.093815655
171,0.4,0.15,0.2342232
172,0.4,0.2,0.23853527
173,0.4,0.25,0.33729362
174,0.4,0.3,1.2003368
175,0.4,0.35,1.2076191
176,0.4,0.4,0.23455144
177,0.4,0.45,0.1490224
178,0.4,0.5,1.2496754
179,0.4,0.55,1.2312517
180,0.4,0.6,0.5438206
181,0.4,0.65,0.5519983
182,0.4,0.7,1.8920708
183,0.4,0.75,0.25509697
184,0.4,0.8,1.5133201
185,0.4,0.85,0.29156032
186,0.4,0.9,1.3648008
187,0.4,0.95,0.5939326
188,0.4,1.0,2.6940155
189,0.45,0.0,0.5631499
190,0.45,0.05,0.3433894
191,0.45,0.1,1.3581458
192,0.45,0.15,0.14071164
193,0.45,0.2,1.1855063
194,0.45,0.25,0.62318486
195,0.45,0.3,2.150662
196,0.45,0.35,0.1912056
197,0.45,0.4,0.23394981
198,0.45,0.45,0.5973027
199,0.45,0.5,1.0287427
200,0.45,0.55,0.82009524
201,0.45,0.6,1.5980306
202,0.45,0.65,0.51262337
203,0.45,0.7,0.4929659
204,0.45,0.75,0.17301655
205,0.45,0.8,0.42916816
206,0.45,0.85,0.3087388
207,0.45,0.9,1.0766898
208,0.45,0.95,0.91362536
209,0.45,1.0,0.47068492
210,0.5,0.0,0.4050315
211,0.5,0.05,0.14093623
212,0.5,0.1,2.14877
213,0.5,0.15,1.6485027
214,0.5,0.2,0.6718324
215,0.5,0.25,0.3321146
216,0.5,0.3,0.92136693
217,0.5,0.35,0.116122514
218,0.5,0.4,1.6553665
219,0.5,0.45,0.12603886
220,0.5,0.5,0.06434669
221,0.5,0.55,0.1478523
222,0.5,0.6,0.616021
223,0.5,0.65,1.7184131
224,0.5,0.7,0.06895307
225,0.5,0.75,0.3454906
226,0.5,0.8,0.19872887
227,0.5,0.85,1.3475035
228,0.5,0.9,0.17484333
229,0.5,0.95,0.14929187
230,0.5,1.0,0.79064167
231,0.55,0.0,1.884674
232,0.55,0.05,1.0362817
233,0.55,0.1,1.1666535
234,0.55,0.15,1.3768344
235,0.55,0.2,1.572689
236,0.55,0.25,0.39977098
237,0.55,0.3,0.5265066
238,0.55,0.35,0.40670338
239,0.55,0.4,0.45778593
240,0.55,0.45,0.26144952
241,0.55,0.5,0.29610887
242,0.55,0.55,0.31552795
243,0.55,0.6,0.5561688
244,0.55,0.65,0.52629024
245,0.55,0.7,1.272869
246,0.55,0.75,0.29348814
247,0.55,0.8,0.8367707
248,0.55,0.85,0.90601933
249,0.55,0.9,0.06989217
250,0.55,0.95,0.19516583
251,0.55,1.0,0.25733852
252,0.6,0.0,0.6456806
253,0.6,0.05,1.2486029
254,0.6,0.1,0.4739897
255,0.6,0.15,1.6805487
256,0.6,0.2,2.5555346
257,0.6,0.25,0.13956669
258,0.6,0.3,0.46241906
259,0.6,0.35,0.2233853
260,0.6,0.4,0.20858473
261,0.6,0.45,1.5758171
262,0.6,0.5,0.7646138
263,0.6,0.55,0.66778296
264,0.6,0.6,0.34682056
265,0.6,0.65,0.090037234
266,0.6,0.7,0.76719964
267,0.6,0.75,0.7007883
268,0.6,0.8,0.1375127
269,0.6,0.85,0.3016884
270,0.6,0.9,1.0585859
271,0.6,0.95,0.17771266
272,0.6,1.0,0.52540696
273,0.65,0.0,0.5714792
274,0.65,0.05,0.17529377
275,0.65,0.1,0.32106224
276,0.65,0.15,1.683409
277,0.65,0.2,0.010333837
278,0.65,0.25,2.2962775
279,0.65,0.3,0.4183532
280,0.65,0.35,0.61701113
281,0.65,0.4,0.06962572
282,0.65,0.45,0.15751226
283,0.65,0.5,0.58117557
284,0.65,0.55,0.22313152
285,0.65,0.6,0.4989872
286,0.65,0.65,1.4993325
287,0.65,0.7,0.4329082
288,0.65,0.75,0.96622926
289,0.65,0.8,0.21716496
290,0.65,0.85,0.51355267
291,0.65,0.9,0.24719188
292,0.65,0.95,0.031201165
293,0.65,1.0,0.34112054
294,0.7,0.0,0.31028748
295,0.7,0.05,0.22086008
296,0.7,0.1,0.32671398
297,0.7,0.15,0.3101052
298,0.7,0.2,1.689799
299,0.7,0.25,0.3303379
300,0.7,0.3,0.64693505
301,0.7,0.35,0.17279045
302,0.7,0.4,1.4970994
303,0.7,0.45,0.060844492
304,0.7,0.5,0.21467455
305,0.7,0.55,0.079783574
306,0.7,0.6,1.2225875
307,0.7,0.65,0.36700818
308,0.7,0.7,0.3943329
309,0.7,0.75,1.5635864
310,0.7,0.8,0.26268947
311,0.7,0.85,0.12807019
312,0.7,0.9,0.12597504
313,0.7,0.95,0.41061047
314,0.7,1.0,0.78060114
315,0.75,0.0,0.30725703
316,0.75,0.05,0.1174092
317,0.75,0.1,0.5703674
318,0.75,0.15,0.033143796
319,0.75,0.2,0.0716282
320,0.75,0.25,0.18853703
321,0.75,0.3,0.7022415
322,0.75,0.35,0.56220406
323,0.75,0.4,0.5861351
324,0.75,0.45,0.10586918
325,0.75,0.5,2.0842123
326,0.75,0.55,0.07613779
327,0.75,0.6,0.35324004
328,0.75,0.65,1.2500594
329,0.75,0.7,0.50101554
330,0.75,0.75,0.82107663
331,0.75,0.8,0.14188814
332,0.75,0.85,0.48509055
333,0.75,0.9,0.28863403
334,0.75,0.95,0.2709186
335,0.75,1.0,0.44292182
336,0.8,0.0,0.314929
337,0.8,0.05,2.1224833
338,0.8,0.1,0.51108605
339,0.8,0.15,0.08049214
340,0.8,0.2,0.35279468
341,0.8,0.25,0.3473944
342,0.8,0.3,0.20686662
343,0.8,0.35,0.16169213
344,0.8,0.4,0.6100456
345,0.8,0.45,0.039766375
346,0.8,0.5,0.12649217
347,0.8,0.55,0.726371
348,0.8,0.6,0.5116675
349,0.8,0.65,0.1748247
350,0.8,0.7,0.10076698
351,0.8,0.75,0.3114993
352,0.8,0.8,1.039784
353,0.8,0.85,0.8494272
354,0.8,0.9,0.08215927
355,0.8,0.95,0.22999504
356,0.8,1.0,0.7616781
357,0.85,0.0,0.4643572
358,0.85,0.05,1.2240433
359,0.85,0.1,0.5431096
360,0.85,0.15,0.24106157
361,0.85,0.2,0.94945675
362,0.85,0.25,0.18086335
363,0.85,0.3,0.3893682
364,0.85,0.35,0.157199
365,0.85,0.4,0.2257847
366,0.85,0.45,0.071088314
367,0.85,0.5,0.47540227
368,0.85,0.55,0.084502034
369,0.85,0.6,0.10410929
370,0.85,0.65,0.047783136
371,0.85,0.7,0.90017927
372,0.85,0.75,0.43783748
373,0.85,0.8,0.90078473
374,0.85,0.85,0.49181905
375,0.85,0.9,0.42930785
376,0.85,0.95,0.12531376
377,0.85,1.0,0.6485527
378,0.9,0.0,0.017910762
379,0.9,0.05,0.36826032
380,0.9,0.1,0.6681934
381,0.9,0.15,0.3630981
382,0.9,0.2,0.2675661
383,0.9,0.25,0.09991285
384,0.9,0.3,0.42422575
385,0.9,0.35,0.6654923
386,0.9,0.4,0.79033166
387,0.9,0.45,0.026435165
388,0.9,0.5,0.25420272
389,0.9,0.55,0.48854202
390,0.9,0.6,1.1223274
391,0.9,0.65,0.4308776
392,0.9,0.7,0.4519365
393,0.9,0.75,0.12057025
394,0.9,0.8,0.9574443
395,0.9,0.85,0.029871684
396,0.9,0.9,0.20228587
397,0.9,0.95,1.476959
398,0.9,1.0,0.9358105
399,0.95,0.0,0.22017486
400,0.95,0.05,0.1297401
401,0.95,0.1,0.07209157
402,0.95,0.15,2.8045256
403,0.95,0.2,1.088374
404,0.95,0.25,0.20505549
405,0.95,0.3,1.6837646
406,0.95,0.35,0.3264563
407,0.95,0.4,0.03789181
408,0.95,0.45,0.15867569
409,0.95,0.5,0.6510015
410,0.95,0.55,0.23341295
411,0.95,0.6,0.4603838
412,0.95,0.65,0.78169984
413,0.95,0.7,0.069185786
414,0.95,0.75,0.55539244
415,0.95,0.8,0.3111019
416,0.95,0.85,1.4237844
417,0.95,0.9,0.90199834
418,0.95,0.95,0.4256253
419,0.95,1.0,0.30391204
420,1.0,0.0,0.3098802
421,1.0,0.05,0.12126387
422,1.0,0.1,0.6861776
423,1.0,0.15,0.29337105
424,1.0,0.2,0.38750172
425,1.0,0.25,0.2765325
426,1.0,0.3,0.5150972
427,1.0,0.35,0.22998865
428,1.0,0.4,1.1482648
429,1.0,0.45,0.3738718
430,1.0,0.5,0.10504278
431,1.0,0.55,0.056720063
432,1.0,0.6,0.18503182
433,1.0,0.65,0.9048373
434,1.0,0.7,1.242639
435,1.0,0.75,0.3863971
436,1.0,0.8,0.28871742
437,1.0,0.85,0.079800114
438,1.0,0.9,0.22053199
439,1.0,0.95,1.2435048
440,1.0,1.0,0.22726814


==> pgffigs/smoothness_3d/data/smooth_3dplot_10600.csv <==
,X,Y,Z
0,0.0,0.0,1.2477981
1,0.0,0.05,1.1844975
2,0.0,0.1,0.970925
3,0.0,0.15,0.7829205
4,0.0,0.2,0.8602182
5,0.0,0.25,0.66066366
6,0.0,0.3,0.4924711
7,0.0,0.35,0.40962812
8,0.0,0.4,0.36580935
9,0.0,0.45,0.35249868
10,0.0,0.5,0.2739813
11,0.0,0.55,0.3123195
12,0.0,0.6,0.40738437
13,0.0,0.65,0.4370328
14,0.0,0.7,0.49765968
15,0.0,0.75,0.43830544
16,0.0,0.8,0.41112763
17,0.0,0.85,0.3041578
18,0.0,0.9,0.30514786
19,0.0,0.95,0.5149873
20,0.0,1.0,0.4488918
21,0.05,0.0,1.2341523
22,0.05,0.05,1.1792126
23,0.05,0.1,1.0327772
24,0.05,0.15,0.7202809
25,0.05,0.2,0.8108127
26,0.05,0.25,0.6341044
27,0.05,0.3,0.4600762
28,0.05,0.35,0.37672776
29,0.05,0.4,0.3583634
30,0.05,0.45,0.35415637
31,0.05,0.5,0.2986639
32,0.05,0.55,0.29358104
33,0.05,0.6,0.3929942
34,0.05,0.65,0.43775287
35,0.05,0.7,0.47936893
36,0.05,0.75,0.4092076
37,0.05,0.8,0.39338952
38,0.05,0.85,0.27193514
39,0.05,0.9,0.34816054
40,0.05,0.95,0.4002073
41,0.05,1.0,0.43459278
42,0.1,0.0,1.1936699
43,0.1,0.05,1.0928879
44,0.1,0.1,0.9985948
45,0.1,0.15,0.6205661
46,0.1,0.2,0.77229613
47,0.1,0.25,0.5492233
48,0.1,0.3,0.4151209
49,0.1,0.35,0.3665953
50,0.1,0.4,0.35074162
51,0.1,0.45,0.35880706
52,0.1,0.5,0.27461216
53,0.1,0.55,0.3041244
54,0.1,0.6,0.38371867
55,0.1,0.65,0.44595352
56,0.1,0.7,0.45894793
57,0.1,0.75,0.37748033
58,0.1,0.8,0.376362
59,0.1,0.85,0.22553791
60,0.1,0.9,0.496531
61,0.1,0.95,0.3485014
62,0.1,1.0,0.4429687
63,0.15,0.0,1.0769411
64,0.15,0.05,1.0684525
65,0.15,0.1,0.88710845
66,0.15,0.15,0.61051524
67,0.15,0.2,0.7185682
68,0.15,0.25,0.48407122
69,0.15,0.3,0.3779934
70,0.15,0.35,0.35692316
71,0.15,0.4,0.35905397
72,0.15,0.45,0.36941737
73,0.15,0.5,0.3024345
74,0.15,0.55,0.37919545
75,0.15,0.6,0.38635606
76,0.15,0.65,0.44605875
77,0.15,0.7,0.4245926
78,0.15,0.75,0.34554166
79,0.15,0.8,0.32507733
80,0.15,0.85,0.18132149
81,0.15,0.9,0.25088912
82,0.15,0.95,0.3269032
83,0.15,1.0,0.48770085
84,0.2,0.0,0.86797464
85,0.2,0.05,0.8045154
86,0.2,0.1,0.43993455
87,0.2,0.15,0.72539216
88,0.2,0.2,0.5623503
89,0.2,0.25,0.41846988
90,0.2,0.3,0.36088425
91,0.2,0.35,0.3643739
92,0.2,0.4,0.38055268
93,0.2,0.45,0.37952203
94,0.2,0.5,0.3443006
95,0.2,0.55,0.38989025
96,0.2,0.6,0.40700927
97,0.2,0.65,0.4407319
98,0.2,0.7,0.39285588
99,0.2,0.75,0.3237482
100,0.2,0.8,0.24365859
101,0.2,0.85,0.1819878
102,0.2,0.9,0.2765499
103,0.2,0.95,0.22319794
104,0.2,1.0,0.37274972
105,0.25,0.0,0.69087625
106,0.25,0.05,0.52452123
107,0.25,0.1,0.7461689
108,0.25,0.15,0.64253366
109,0.25,0.2,0.45780867
110,0.25,0.25,0.37159377
111,0.25,0.3,0.37035024
112,0.25,0.35,0.3860564
113,0.25,0.4,0.38825947
114,0.25,0.45,0.37798604
115,0.25,0.5,0.39111277
116,0.25,0.55,0.40460306
117,0.25,0.6,0.4358988
118,0.25,0.65,0.42700005
119,0.25,0.7,0.3640768
120,0.25,0.75,0.3172203
121,0.25,0.8,0.21840043
122,0.25,0.85,0.11220347
123,0.25,0.9,0.24716339
124,0.25,0.95,0.28156912
125,0.25,1.0,0.20911385
126,0.3,0.0,0.70645607
127,0.3,0.05,0.6260527
128,0.3,0.1,0.525095
129,0.3,0.15,0.44350347
130,0.3,0.2,0.38862863
131,0.3,0.25,0.3892287
132,0.3,0.3,0.39553878
133,0.3,0.35,0.40575507
134,0.3,0.4,0.4022198
135,0.3,0.45,0.39374405
136,0.3,0.5,0.41263488
137,0.3,0.55,0.42654997
138,0.3,0.6,0.44586554
139,0.3,0.65,0.40047294
140,0.3,0.7,0.32688096
141,0.3,0.75,0.23663294
142,0.3,0.8,0.14578691
143,0.3,0.85,0.10526658
144,0.3,0.9,0.32458448
145,0.3,0.95,0.4246899
146,0.3,1.0,0.106654406
147,0.35,0.0,0.45125782
148,0.35,0.05,0.44636226
149,0.35,0.1,0.4143619
150,0.35,0.15,0.38717508
151,0.35,0.2,0.39255565
152,0.35,0.25,0.40619227
153,0.35,0.3,0.40539417
154,0.35,0.35,0.40349817
155,0.35,0.4,0.40855226
156,0.35,0.45,0.42095464
157,0.35,0.5,0.4228314
158,0.35,0.55,0.446693
159,0.35,0.6,0.42021638
160,0.35,0.65,0.37130365
161,0.35,0.7,0.31855384
162,0.35,0.75,0.22815955
163,0.35,0.8,0.17929296
164,0.35,0.85,0.2456191
165,0.35,0.9,0.19228159
166,0.35,0.95,0.34809756
167,0.35,1.0,0.34297848
168,0.4,0.0,0.4289698
169,0.4,0.05,0.41643825
170,0.4,0.1,0.39838192
171,0.4,0.15,0.40504268
172,0.4,0.2,0.39804387
173,0.4,0.25,0.3935418
174,0.4,0.3,0.3943071
175,0.4,0.35,0.39297676
176,0.4,0.4,0.4151284
177,0.4,0.45,0.4126965
178,0.4,0.5,0.4272178
179,0.4,0.55,0.4291261
180,0.4,0.6,0.39816177
181,0.4,0.65,0.3334469
182,0.4,0.7,0.24133673
183,0.4,0.75,0.15042986
184,0.4,0.8,0.3400508
185,0.4,0.85,0.3430879
186,0.4,0.9,0.3015736
187,0.4,0.95,0.12693973
188,0.4,1.0,0.4155315
189,0.45,0.0,0.36987695
190,0.45,0.05,0.3716708
191,0.45,0.1,0.36935034
192,0.45,0.15,0.36350724
193,0.45,0.2,0.3619261
194,0.45,0.25,0.34680766
195,0.45,0.3,0.38128984
196,0.45,0.35,0.39874244
197,0.45,0.4,0.40107557
198,0.45,0.45,0.40521714
199,0.45,0.5,0.4157862
200,0.45,0.55,0.40809718
201,0.45,0.6,0.35476562
202,0.45,0.65,0.31248057
203,0.45,0.7,0.20475297
204,0.45,0.75,0.07802351
205,0.45,0.8,0.18361013
206,0.45,0.85,0.1899891
207,0.45,0.9,0.39042598
208,0.45,0.95,0.29274166
209,0.45,1.0,0.3519775
210,0.5,0.0,0.29325223
211,0.5,0.05,0.25809827
212,0.5,0.1,0.24091919
213,0.5,0.15,0.2759886
214,0.5,0.2,0.33935973
215,0.5,0.25,0.3581426
216,0.5,0.3,0.39237362
217,0.5,0.35,0.38975728
218,0.5,0.4,0.3844426
219,0.5,0.45,0.39198118
220,0.5,0.5,0.4051903
221,0.5,0.55,0.36653328
222,0.5,0.6,0.33585757
223,0.5,0.65,0.24299212
224,0.5,0.7,0.1253891
225,0.5,0.75,0.2522427
226,0.5,0.8,0.37288934
227,0.5,0.85,0.33596095
228,0.5,0.9,0.13049474
229,0.5,0.95,0.42944786
230,0.5,1.0,0.5226104
231,0.55,0.0,0.2311752
232,0.55,0.05,0.26447994
233,0.55,0.1,0.2971071
234,0.55,0.15,0.33282328
235,0.55,0.2,0.36863166
236,0.55,0.25,0.37965158
237,0.55,0.3,0.36408624
238,0.55,0.35,0.36706212
239,0.55,0.4,0.38053477
240,0.55,0.45,0.39929906
241,0.55,0.5,0.36848038
242,0.55,0.55,0.32806206
243,0.55,0.6,0.26260668
244,0.55,0.65,0.121949956
245,0.55,0.7,0.16017446
246,0.55,0.75,0.15121423
247,0.55,0.8,0.20977256
248,0.55,0.85,0.35024646
249,0.55,0.9,0.36612624
250,0.55,0.95,0.3046437
251,0.55,1.0,0.39038348
252,0.6,0.0,0.3135686
253,0.6,0.05,0.32701162
254,0.6,0.1,0.34807274
255,0.6,0.15,0.355463
256,0.6,0.2,0.3558084
257,0.6,0.25,0.3591
258,0.6,0.3,0.36377832
259,0.6,0.35,0.38721865
260,0.6,0.4,0.38142282
261,0.6,0.45,0.36690325
262,0.6,0.5,0.31820604
263,0.6,0.55,0.2625398
264,0.6,0.6,0.13394247
265,0.6,0.65,0.39657292
266,0.6,0.7,0.14999141
267,0.6,0.75,0.1580731
268,0.6,0.8,0.31090865
269,0.6,0.85,0.10333995
270,0.6,0.9,0.43218303
271,0.6,0.95,0.50146234
272,0.6,1.0,0.18718876
273,0.65,0.0,0.31838024
274,0.65,0.05,0.32868686
275,0.65,0.1,0.33982223
276,0.65,0.15,0.3427434
277,0.65,0.2,0.3512925
278,0.65,0.25,0.36608884
279,0.65,0.3,0.36481583
280,0.65,0.35,0.35838127
281,0.65,0.4,0.35907102
282,0.65,0.45,0.2853917
283,0.65,0.5,0.26144585
284,0.65,0.55,0.15045157
285,0.65,0.6,0.42749956
286,0.65,0.65,0.13453968
287,0.65,0.7,0.18070345
288,0.65,0.75,0.28024918
289,0.65,0.8,0.07689063
290,0.65,0.85,0.72001666
291,0.65,0.9,0.36325243
292,0.65,0.95,0.25592595
293,0.65,1.0,0.22464526
294,0.7,0.0,0.2979008
295,0.7,0.05,0.31071413
296,0.7,0.1,0.32133296
297,0.7,0.15,0.33057964
298,0.7,0.2,0.30373397
299,0.7,0.25,0.32559857
300,0.7,0.3,0.3310052
301,0.7,0.35,0.34374827
302,0.7,0.4,0.25611076
303,0.7,0.45,0.18790725
304,0.7,0.5,0.12127119
305,0.7,0.55,0.10606098
306,0.7,0.6,0.13908647
307,0.7,0.65,0.18253589
308,0.7,0.7,0.2507786
309,0.7,0.75,0.07019668
310,0.7,0.8,0.12628524
311,0.7,0.85,0.40483233
312,0.7,0.9,0.399655
313,0.7,0.95,0.44738334
314,0.7,1.0,0.3143181
315,0.75,0.0,0.25067025
316,0.75,0.05,0.26091537
317,0.75,0.1,0.26550516
318,0.75,0.15,0.27496186
319,0.75,0.2,0.29500416
320,0.75,0.25,0.2942172
321,0.75,0.3,0.24033636
322,0.75,0.35,0.21770796
323,0.75,0.4,0.10105867
324,0.75,0.45,0.13684379
325,0.75,0.5,0.17760548
326,0.75,0.55,0.17793888
327,0.75,0.6,0.16382429
328,0.75,0.65,0.27050433
329,0.75,0.7,0.08347634
330,0.75,0.75,0.17743996
331,0.75,0.8,0.29887855
332,0.75,0.85,0.4078241
333,0.75,0.9,0.2844308
334,0.75,0.95,0.2765671
335,0.75,1.0,0.24310564
336,0.8,0.0,0.2297026
337,0.8,0.05,0.25105265
338,0.8,0.1,0.24064186
339,0.8,0.15,0.20424487
340,0.8,0.2,0.1994986
341,0.8,0.25,0.11241857
342,0.8,0.3,0.12588258
343,0.8,0.35,0.17232008
344,0.8,0.4,0.10452482
345,0.8,0.45,0.14178014
346,0.8,0.5,0.54409224
347,0.8,0.55,0.21296808
348,0.8,0.6,0.27857664
349,0.8,0.65,0.13753752
350,0.8,0.7,0.12688005
351,0.8,0.75,0.32497975
352,0.8,0.8,0.4192476
353,0.8,0.85,0.19257289
354,0.8,0.9,0.19004548
355,0.8,0.95,0.27298722
356,0.8,1.0,0.20202792
357,0.85,0.0,0.18115194
358,0.85,0.05,0.19600287
359,0.85,0.1,0.10679373
360,0.85,0.15,0.14321657
361,0.85,0.2,0.08168686
362,0.85,0.25,0.31716466
363,0.85,0.3,0.09893003
364,0.85,0.35,0.18465845
365,0.85,0.4,0.37637776
366,0.85,0.45,0.16910988
367,0.85,0.5,0.2255113
368,0.85,0.55,0.15364447
369,0.85,0.6,0.3191965
370,0.85,0.65,0.51093936
371,0.85,0.7,0.6378521
372,0.85,0.75,0.3856069
373,0.85,0.8,0.2381509
374,0.85,0.85,0.19253647
375,0.85,0.9,0.31947574
376,0.85,0.95,0.20607352
377,0.85,1.0,0.19469629
378,0.9,0.0,0.093373455
379,0.9,0.05,0.08125201
380,0.9,0.1,0.1053644
381,0.9,0.15,0.36726287
382,0.9,0.2,0.2385404
383,0.9,0.25,0.15277608
384,0.9,0.3,0.4214904
385,0.9,0.35,0.12852827
386,0.9,0.4,0.20432708
387,0.9,0.45,0.17202897
388,0.9,0.5,0.07848971
389,0.9,0.55,0.19394414
390,0.9,0.6,0.24184054
391,0.9,0.65,0.36860704
392,0.9,0.7,0.37001213
393,0.9,0.75,0.26566055
394,0.9,0.8,0.24121949
395,0.9,0.85,0.27614936
396,0.9,0.9,0.2119099
397,0.9,0.95,0.20041983
398,0.9,1.0,0.1913678
399,0.95,0.0,0.35889524
400,0.95,0.05,0.4828977
401,0.95,0.1,0.16871949
402,0.95,0.15,0.10815757
403,0.95,0.2,0.16458225
404,0.95,0.25,0.1713371
405,0.95,0.3,0.20433567
406,0.95,0.35,0.06550901
407,0.95,0.4,0.21392317
408,0.95,0.45,0.19870615
409,0.95,0.5,0.40553233
410,0.95,0.55,0.24065027
411,0.95,0.6,0.16969158
412,0.95,0.65,0.29395473
413,0.95,0.7,0.5130827
414,0.95,0.75,0.28203118
415,0.95,0.8,0.25634924
416,0.95,0.85,0.21658228
417,0.95,0.9,0.20668797
418,0.95,0.95,0.1964903
419,0.95,1.0,0.19092189
420,1.0,0.0,0.093153045
421,1.0,0.05,0.09335772
422,1.0,0.1,0.14931
423,1.0,0.15,0.16511062
424,1.0,0.2,0.093068466
425,1.0,0.25,0.11395114
426,1.0,0.3,0.18710518
427,1.0,0.35,0.53086317
428,1.0,0.4,0.21902955
429,1.0,0.45,0.33011758
430,1.0,0.5,0.13538314
431,1.0,0.55,0.21331143
432,1.0,0.6,0.195183
433,1.0,0.65,0.20548208
434,1.0,0.7,0.31734034
435,1.0,0.75,0.28391653
436,1.0,0.8,0.21948484
437,1.0,0.85,0.2127326
438,1.0,0.9,0.20358497
439,1.0,0.95,0.19664925
440,1.0,1.0,0.1969587


==> pgffigs/smoothness_3d/data/smooth_3dplot_1118.csv <==
,X,Y,Z
0,0.0,0.0,3.7718956
1,0.0,0.05,3.7640114
2,0.0,0.1,2.945495
3,0.0,0.15,3.1269143
4,0.0,0.2,2.8336794
5,0.0,0.25,2.6528826
6,0.0,0.3,2.7266407
7,0.0,0.35,2.9038892
8,0.0,0.4,3.1876569
9,0.0,0.45,3.4108346
10,0.0,0.5,3.628705
11,0.0,0.55,3.562528
12,0.0,0.6,4.1060658
13,0.0,0.65,4.166902
14,0.0,0.7,4.5154138
15,0.0,0.75,4.821532
16,0.0,0.8,4.888092
17,0.0,0.85,4.532351
18,0.0,0.9,3.5630915
19,0.0,0.95,4.0986533
20,0.0,1.0,4.023541
21,0.05,0.0,3.7508545
22,0.05,0.05,3.632463
23,0.05,0.1,3.676672
24,0.05,0.15,2.8020582
25,0.05,0.2,2.9066777
26,0.05,0.25,2.7261553
27,0.05,0.3,2.773218
28,0.05,0.35,2.9058156
29,0.05,0.4,3.2226026
30,0.05,0.45,3.3912997
31,0.05,0.5,3.5914257
32,0.05,0.55,3.615131
33,0.05,0.6,4.0734634
34,0.05,0.65,4.150499
35,0.05,0.7,4.5053716
36,0.05,0.75,4.830848
37,0.05,0.8,4.973757
38,0.05,0.85,4.4745736
39,0.05,0.9,3.567102
40,0.05,0.95,4.7570753
41,0.05,1.0,3.8849514
42,0.1,0.0,3.6750877
43,0.1,0.05,3.6518855
44,0.1,0.1,3.0666971
45,0.1,0.15,3.0898187
46,0.1,0.2,2.8750672
47,0.1,0.25,2.7806125
48,0.1,0.3,2.8269691
49,0.1,0.35,3.0279732
50,0.1,0.4,3.2237823
51,0.1,0.45,3.4611247
52,0.1,0.5,3.6621327
53,0.1,0.55,3.8714824
54,0.1,0.6,4.0304327
55,0.1,0.65,4.1572914
56,0.1,0.7,4.548366
57,0.1,0.75,4.8196282
58,0.1,0.8,5.1013036
59,0.1,0.85,4.540914
60,0.1,0.9,2.934549
61,0.1,0.95,4.086537
62,0.1,1.0,3.7840953
63,0.15,0.0,3.6400602
64,0.15,0.05,3.081585
65,0.15,0.1,3.3076363
66,0.15,0.15,3.1757371
67,0.15,0.2,2.87463
68,0.15,0.25,2.8351557
69,0.15,0.3,2.877119
70,0.15,0.35,3.1151633
71,0.15,0.4,3.2525358
72,0.15,0.45,3.4182057
73,0.15,0.5,3.6947746
74,0.15,0.55,3.9590452
75,0.15,0.6,4.008203
76,0.15,0.65,4.218007
77,0.15,0.7,4.63699
78,0.15,0.75,4.8137984
79,0.15,0.8,4.97285
80,0.15,0.85,4.489521
81,0.15,0.9,3.5897083
82,0.15,0.95,3.9910822
83,0.15,1.0,3.6651099
84,0.2,0.0,3.535235
85,0.2,0.05,3.5811715
86,0.2,0.1,2.9739969
87,0.2,0.15,3.0014389
88,0.2,0.2,2.8284051
89,0.2,0.25,2.8580587
90,0.2,0.3,2.9589124
91,0.2,0.35,3.1742394
92,0.2,0.4,3.3148742
93,0.2,0.45,3.551805
94,0.2,0.5,3.7577507
95,0.2,0.55,3.8804462
96,0.2,0.6,3.997467
97,0.2,0.65,4.33217
98,0.2,0.7,4.7607474
99,0.2,0.75,4.773548
100,0.2,0.8,4.736925
101,0.2,0.85,4.0645165
102,0.2,0.9,4.3140817
103,0.2,0.95,3.2814932
104,0.2,1.0,4.1113586
105,0.25,0.0,2.8636308
106,0.25,0.05,2.966624
107,0.25,0.1,2.9238443
108,0.25,0.15,2.8600118
109,0.25,0.2,2.8572047
110,0.25,0.25,2.888985
111,0.25,0.3,3.049202
112,0.25,0.35,3.2136579
113,0.25,0.4,3.357715
114,0.25,0.45,3.6707485
115,0.25,0.5,3.848647
116,0.25,0.55,3.855568
117,0.25,0.6,4.0615053
118,0.25,0.65,4.4706764
119,0.25,0.7,4.8601575
120,0.25,0.75,4.9160995
121,0.25,0.8,4.595877
122,0.25,0.85,4.1093826
123,0.25,0.9,3.5780408
124,0.25,0.95,3.973437
125,0.25,1.0,3.7592826
126,0.3,0.0,2.8964033
127,0.3,0.05,2.831307
128,0.3,0.1,2.835613
129,0.3,0.15,2.8891425
130,0.3,0.2,2.9312785
131,0.3,0.25,3.0311384
132,0.3,0.3,3.1816928
133,0.3,0.35,3.3138251
134,0.3,0.4,3.5052361
135,0.3,0.45,3.742841
136,0.3,0.5,3.713679
137,0.3,0.55,3.8856082
138,0.3,0.6,4.184612
139,0.3,0.65,4.650741
140,0.3,0.7,4.8074875
141,0.3,0.75,4.81617
142,0.3,0.8,4.5412383
143,0.3,0.85,3.3764682
144,0.3,0.9,3.5731726
145,0.3,0.95,4.154752
146,0.3,1.0,3.3959575
147,0.35,0.0,2.969388
148,0.35,0.05,2.9970772
149,0.35,0.1,2.9927003
150,0.35,0.15,3.032627
151,0.35,0.2,3.1002572
152,0.35,0.25,3.2329087
153,0.35,0.3,3.3474197
154,0.35,0.35,3.439565
155,0.35,0.4,3.686283
156,0.35,0.45,3.6765995
157,0.35,0.5,3.7804708
158,0.35,0.55,3.9886339
159,0.35,0.6,4.415424
160,0.35,0.65,4.792671
161,0.35,0.7,4.891796
162,0.35,0.75,4.657378
163,0.35,0.8,3.765178
164,0.35,0.85,4.107168
165,0.35,0.9,3.3366287
166,0.35,0.95,3.8974926
167,0.35,1.0,4.6696897
168,0.4,0.0,3.19372
169,0.4,0.05,3.2043002
170,0.4,0.1,3.2069745
171,0.4,0.15,3.298514
172,0.4,0.2,3.3658278
173,0.4,0.25,3.4367461
174,0.4,0.3,3.5762038
175,0.4,0.35,3.770434
176,0.4,0.4,3.6424108
177,0.4,0.45,3.7206452
178,0.4,0.5,3.8925502
179,0.4,0.55,4.1931677
180,0.4,0.6,4.6010013
181,0.4,0.65,4.7238173
182,0.4,0.7,4.811862
183,0.4,0.75,4.5511622
184,0.4,0.8,3.1891656
185,0.4,0.85,3.1757147
186,0.4,0.9,4.29531
187,0.4,0.95,4.14691
188,0.4,1.0,4.408352
189,0.45,0.0,3.5587735
190,0.45,0.05,3.5775936
191,0.45,0.1,3.512883
192,0.45,0.15,3.680254
193,0.45,0.2,3.7469878
194,0.45,0.25,3.7872746
195,0.45,0.3,3.839894
196,0.45,0.35,3.716426
197,0.45,0.4,3.7205396
198,0.45,0.45,3.8429987
199,0.45,0.5,4.0294976
200,0.45,0.55,4.379023
201,0.45,0.6,4.6368146
202,0.45,0.65,4.9594913
203,0.45,0.7,4.705028
204,0.45,0.75,3.86809
205,0.45,0.8,3.7646234
206,0.45,0.85,3.1699493
207,0.45,0.9,3.5968013
208,0.45,0.95,3.543468
209,0.45,1.0,4.9678755
210,0.5,0.0,3.1381521
211,0.5,0.05,3.3036683
212,0.5,0.1,3.6245039
213,0.5,0.15,3.749299
214,0.5,0.2,3.8955898
215,0.5,0.25,3.8951235
216,0.5,0.3,3.725783
217,0.5,0.35,3.745575
218,0.5,0.4,3.8128624
219,0.5,0.45,3.9703064
220,0.5,0.5,4.227925
221,0.5,0.55,4.501099
222,0.5,0.6,4.8342957
223,0.5,0.65,4.7542133
224,0.5,0.7,3.552143
225,0.5,0.75,3.7888796
226,0.5,0.8,3.4817727
227,0.5,0.85,4.3354774
228,0.5,0.9,3.2699447
229,0.5,0.95,4.635545
230,0.5,1.0,2.907067
231,0.55,0.0,3.4052846
232,0.55,0.05,3.6686375
233,0.55,0.1,3.8419943
234,0.55,0.15,3.7610896
235,0.55,0.2,3.6544044
236,0.55,0.25,3.6801383
237,0.55,0.3,3.7587695
238,0.55,0.35,3.7880738
239,0.55,0.4,3.8748946
240,0.55,0.45,4.0837364
241,0.55,0.5,4.2811217
242,0.55,0.55,4.5132794
243,0.55,0.6,4.675208
244,0.55,0.65,3.4010708
245,0.55,0.7,2.4997163
246,0.55,0.75,3.599292
247,0.55,0.8,4.5590677
248,0.55,0.85,4.232573
249,0.55,0.9,4.0685225
250,0.55,0.95,4.3684406
251,0.55,1.0,3.883958
252,0.6,0.0,3.4279442
253,0.6,0.05,3.4526484
254,0.6,0.1,3.4792848
255,0.6,0.15,3.560742
256,0.6,0.2,3.6216488
257,0.6,0.25,3.6492596
258,0.6,0.3,3.661053
259,0.6,0.35,3.7630036
260,0.6,0.4,3.9019337
261,0.6,0.45,4.0657034
262,0.6,0.5,4.4871607
263,0.6,0.55,4.6038127
264,0.6,0.6,2.9698637
265,0.6,0.65,2.771515
266,0.6,0.7,2.864469
267,0.6,0.75,3.0807116
268,0.6,0.8,3.5346017
269,0.6,0.85,2.8988702
270,0.6,0.9,4.050317
271,0.6,0.95,3.5494769
272,0.6,1.0,3.6053693
273,0.65,0.0,3.298054
274,0.65,0.05,3.3176568
275,0.65,0.1,3.3404598
276,0.65,0.15,3.3811846
277,0.65,0.2,3.4177787
278,0.65,0.25,3.4954238
279,0.65,0.3,3.6511364
280,0.65,0.35,3.7763865
281,0.65,0.4,4.0166297
282,0.65,0.45,4.4248652
283,0.65,0.5,4.4629946
284,0.65,0.55,3.240973
285,0.65,0.6,2.5275712
286,0.65,0.65,3.0221899
287,0.65,0.7,3.0018868
288,0.65,0.75,3.6583927
289,0.65,0.8,2.266371
290,0.65,0.85,4.610325
291,0.65,0.9,3.5735657
292,0.65,0.95,4.5648675
293,0.65,1.0,2.5425434
294,0.7,0.0,3.0623837
295,0.7,0.05,3.085674
296,0.7,0.1,3.172456
297,0.7,0.15,3.3121872
298,0.7,0.2,3.4529881
299,0.7,0.25,3.6591177
300,0.7,0.3,3.727017
301,0.7,0.35,3.967934
302,0.7,0.4,4.191852
303,0.7,0.45,3.746472
304,0.7,0.5,2.9929397
305,0.7,0.55,3.1779878
306,0.7,0.6,2.9310458
307,0.7,0.65,2.8878136
308,0.7,0.7,3.4434223
309,0.7,0.75,3.2930398
310,0.7,0.8,3.0331798
311,0.7,0.85,2.853113
312,0.7,0.9,3.6136746
313,0.7,0.95,3.953776
314,0.7,1.0,3.6895778
315,0.75,0.0,3.2652705
316,0.75,0.05,3.3793607
317,0.75,0.1,3.35637
318,0.75,0.15,3.3389528
319,0.75,0.2,3.4580233
320,0.75,0.25,3.7790556
321,0.75,0.3,3.951169
322,0.75,0.35,3.7984862
323,0.75,0.4,2.9234188
324,0.75,0.45,2.260851
325,0.75,0.5,2.9221108
326,0.75,0.55,3.2521114
327,0.75,0.6,2.9101138
328,0.75,0.65,3.1006272
329,0.75,0.7,3.2786465
330,0.75,0.75,3.5111084
331,0.75,0.8,4.2779903
332,0.75,0.85,4.2597313
333,0.75,0.9,3.3686533
334,0.75,0.95,3.3100808
335,0.75,1.0,3.8998623
336,0.8,0.0,3.143489
337,0.8,0.05,3.2382371
338,0.8,0.1,3.4846337
339,0.8,0.15,3.5715473
340,0.8,0.2,3.680434
341,0.8,0.25,2.678627
342,0.8,0.3,3.0162778
343,0.8,0.35,1.5368984
344,0.8,0.4,1.7502375
345,0.8,0.45,3.6167629
346,0.8,0.5,2.6972127
347,0.8,0.55,3.9350176
348,0.8,0.6,2.9418259
349,0.8,0.65,1.432085
350,0.8,0.7,3.119496
351,0.8,0.75,2.4918332
352,0.8,0.8,3.643731
353,0.8,0.85,3.6812284
354,0.8,0.9,2.736249
355,0.8,0.95,3.8759863
356,0.8,1.0,3.3704112
357,0.85,0.0,2.7763734
358,0.85,0.05,2.7841213
359,0.85,0.1,1.6010063
360,0.85,0.15,2.5217147
361,0.85,0.2,1.6538898
362,0.85,0.25,1.6240338
363,0.85,0.3,1.7155364
364,0.85,0.35,2.5361733
365,0.85,0.4,2.6327283
366,0.85,0.45,2.8772151
367,0.85,0.5,2.751182
368,0.85,0.55,3.665843
369,0.85,0.6,2.8789525
370,0.85,0.65,2.8351495
371,0.85,0.7,2.6425602
372,0.85,0.75,3.4765267
373,0.85,0.8,3.674507
374,0.85,0.85,2.7547548
375,0.85,0.9,3.6322372
376,0.85,0.95,3.3424704
377,0.85,1.0,3.4438148
378,0.9,0.0,1.9133581
379,0.9,0.05,1.4325399
380,0.9,0.1,1.7427145
381,0.9,0.15,1.6293596
382,0.9,0.2,1.814006
383,0.9,0.25,2.7836206
384,0.9,0.3,1.3633282
385,0.9,0.35,3.32597
386,0.9,0.4,2.6523235
387,0.9,0.45,3.6619804
388,0.9,0.5,1.5636777
389,0.9,0.55,3.4195833
390,0.9,0.6,4.41535
391,0.9,0.65,3.195784
392,0.9,0.7,3.5748792
393,0.9,0.75,3.209981
394,0.9,0.8,3.5045457
395,0.9,0.85,3.7619548
396,0.9,0.9,3.3261745
397,0.9,0.95,3.3808703
398,0.9,1.0,3.383989
399,0.95,0.0,1.4796548
400,0.95,0.05,2.1465142
401,0.95,0.1,1.9985863
402,0.95,0.15,2.8396983
403,0.95,0.2,3.0215998
404,0.95,0.25,2.6727114
405,0.95,0.3,3.0199795
406,0.95,0.35,2.7909849
407,0.95,0.4,1.9034387
408,0.95,0.45,3.4940374
409,0.95,0.5,2.0877726
410,0.95,0.55,2.1972177
411,0.95,0.6,3.7526736
412,0.95,0.65,4.434413
413,0.95,0.7,2.6165147
414,0.95,0.75,3.3353503
415,0.95,0.8,3.7126553
416,0.95,0.85,3.2791233
417,0.95,0.9,3.3139343
418,0.95,0.95,3.3237438
419,0.95,1.0,3.1745632
420,1.0,0.0,2.74182
421,1.0,0.05,2.7915325
422,1.0,0.1,3.0091317
423,1.0,0.15,2.6249154
424,1.0,0.2,1.3608426
425,1.0,0.25,2.3491905
426,1.0,0.3,3.0138066
427,1.0,0.35,3.4243598
428,1.0,0.4,3.8262756
429,1.0,0.45,2.3185093
430,1.0,0.5,2.8601468
431,1.0,0.55,3.654154
432,1.0,0.6,3.5056655
433,1.0,0.65,2.533368
434,1.0,0.7,3.5463269
435,1.0,0.75,3.5687766
436,1.0,0.8,3.2344496
437,1.0,0.85,3.2628326
438,1.0,0.9,3.2117264
439,1.0,0.95,3.0748453
440,1.0,1.0,2.8763459


==> pgffigs/smoothness_3d/data/smooth_3dplot_15578.csv <==
,X,Y,Z
0,0.0,0.0,1.38508
1,0.0,0.05,1.4259021
2,0.0,0.1,1.2351785
3,0.0,0.15,1.4830444
4,0.0,0.2,1.2926022
5,0.0,0.25,0.9899535
6,0.0,0.3,0.9268794
7,0.0,0.35,0.9488594
8,0.0,0.4,0.9638409
9,0.0,0.45,1.0277874
10,0.0,0.5,1.2506381
11,0.0,0.55,1.3980187
12,0.0,0.6,1.1311929
13,0.0,0.65,1.2913992
14,0.0,0.7,1.2258227
15,0.0,0.75,1.1298652
16,0.0,0.8,1.0422599
17,0.0,0.85,0.9850762
18,0.0,0.9,0.6193959
19,0.0,0.95,1.2935376
20,0.0,1.0,1.6052338
21,0.05,0.0,1.3984387
22,0.05,0.05,1.407442
23,0.05,0.1,1.4236337
24,0.05,0.15,1.3870695
25,0.05,0.2,1.303763
26,0.05,0.25,1.0148025
27,0.05,0.3,0.94540876
28,0.05,0.35,0.96817356
29,0.05,0.4,0.98186594
30,0.05,0.45,1.0478339
31,0.05,0.5,1.24549
32,0.05,0.55,1.4521654
33,0.05,0.6,1.2439305
34,0.05,0.65,1.3265529
35,0.05,0.7,1.2479564
36,0.05,0.75,1.1530378
37,0.05,0.8,0.959755
38,0.05,0.85,1.0167284
39,0.05,0.9,0.64283127
40,0.05,0.95,1.7094519
41,0.05,1.0,1.5936929
42,0.1,0.0,1.4161271
43,0.1,0.05,1.4322076
44,0.1,0.1,1.2653296
45,0.1,0.15,1.2757362
46,0.1,0.2,1.2817672
47,0.1,0.25,1.0210717
48,0.1,0.3,0.97075605
49,0.1,0.35,0.99793184
50,0.1,0.4,1.0050699
51,0.1,0.45,1.0911633
52,0.1,0.5,1.3458383
53,0.1,0.55,1.3321722
54,0.1,0.6,1.334006
55,0.1,0.65,1.3479302
56,0.1,0.7,1.2589266
57,0.1,0.75,1.1668153
58,0.1,0.8,0.8501733
59,0.1,0.85,0.99457663
60,0.1,0.9,0.6446794
61,0.1,0.95,1.5572169
62,0.1,1.0,1.6453488
63,0.15,0.0,1.3765247
64,0.15,0.05,1.2696451
65,0.15,0.1,1.2601312
66,0.15,0.15,1.552374
67,0.15,0.2,1.1901417
68,0.15,0.25,1.0271084
69,0.15,0.3,1.0060451
70,0.15,0.35,1.0224274
71,0.15,0.4,1.0392041
72,0.15,0.45,1.146977
73,0.15,0.5,1.333604
74,0.15,0.55,1.2483203
75,0.15,0.6,1.3649933
76,0.15,0.65,1.3510405
77,0.15,0.7,1.2568568
78,0.15,0.75,1.1754189
79,0.15,0.8,0.9585692
80,0.15,0.85,0.9488172
81,0.15,0.9,1.1557267
82,0.15,0.95,1.7554742
83,0.15,1.0,1.7215211
84,0.2,0.0,1.3028479
85,0.2,0.05,1.2786957
86,0.2,0.1,1.5201678
87,0.2,0.15,1.300327
88,0.2,0.2,1.0651796
89,0.2,0.25,1.0386235
90,0.2,0.3,1.0417814
91,0.2,0.35,1.0500419
92,0.2,0.4,1.0989977
93,0.2,0.45,1.2058625
94,0.2,0.5,1.2892892
95,0.2,0.55,1.2883724
96,0.2,0.6,1.3913814
97,0.2,0.65,1.3483007
98,0.2,0.7,1.2339542
99,0.2,0.75,1.1735052
100,0.2,0.8,1.0679193
101,0.2,0.85,0.73406136
102,0.2,0.9,1.2249599
103,0.2,0.95,1.4790937
104,0.2,1.0,1.5068932
105,0.25,0.0,1.2027469
106,0.25,0.05,1.4470001
107,0.25,0.1,1.2345968
108,0.25,0.15,1.1008198
109,0.25,0.2,1.0574028
110,0.25,0.25,1.0858631
111,0.25,0.3,1.0830201
112,0.25,0.35,1.1013436
113,0.25,0.4,1.1811473
114,0.25,0.45,1.2478447
115,0.25,0.5,1.2567973
116,0.25,0.55,1.3437017
117,0.25,0.6,1.3837436
118,0.25,0.65,1.3217548
119,0.25,0.7,1.2063563
120,0.25,0.75,0.91087943
121,0.25,0.8,1.0754416
122,0.25,0.85,0.8478401
123,0.25,0.9,1.2144618
124,0.25,0.95,1.3122761
125,0.25,1.0,1.275815
126,0.3,0.0,1.0914507
127,0.3,0.05,1.0818226
128,0.3,0.1,1.0763445
129,0.3,0.15,1.0996237
130,0.3,0.2,1.1322398
131,0.3,0.25,1.123304
132,0.3,0.3,1.124951
133,0.3,0.35,1.177787
134,0.3,0.4,1.243669
135,0.3,0.45,1.2489547
136,0.3,0.5,1.2984178
137,0.3,0.55,1.3788346
138,0.3,0.6,1.3579397
139,0.3,0.65,1.280377
140,0.3,0.7,1.2166724
141,0.3,0.75,1.0882772
142,0.3,0.8,1.0256495
143,0.3,0.85,0.68594515
144,0.3,0.9,1.5105983
145,0.3,0.95,1.6456565
146,0.3,1.0,0.81468767
147,0.35,0.0,1.0604709
148,0.35,0.05,1.0910202
149,0.35,0.1,1.1301758
150,0.35,0.15,1.1655431
151,0.35,0.2,1.1741334
152,0.35,0.25,1.1776601
153,0.35,0.3,1.2098182
154,0.35,0.35,1.2457633
155,0.35,0.4,1.2490717
156,0.35,0.45,1.2419683
157,0.35,0.5,1.3370192
158,0.35,0.55,1.3682249
159,0.35,0.6,1.339448
160,0.35,0.65,1.2275904
161,0.35,0.7,0.95663774
162,0.35,0.75,1.0472485
163,0.35,0.8,0.7767222
164,0.35,0.85,0.87107587
165,0.35,0.9,1.4481012
166,0.35,0.95,1.4208298
167,0.35,1.0,2.079397
168,0.4,0.0,1.0768703
169,0.4,0.05,1.107958
170,0.4,0.1,1.1475544
171,0.4,0.15,1.184655
172,0.4,0.2,1.2152492
173,0.4,0.25,1.2351902
174,0.4,0.3,1.2385473
175,0.4,0.35,1.2261945
176,0.4,0.4,1.2230784
177,0.4,0.45,1.3032789
178,0.4,0.5,1.367706
179,0.4,0.55,1.3443583
180,0.4,0.6,1.2577962
181,0.4,0.65,1.2053643
182,0.4,0.7,1.0893005
183,0.4,0.75,0.9875383
184,0.4,0.8,0.81821287
185,0.4,0.85,1.2637471
186,0.4,0.9,1.4446924
187,0.4,0.95,1.037466
188,0.4,1.0,1.6155697
189,0.45,0.0,1.1655991
190,0.45,0.05,1.1863743
191,0.45,0.1,1.1893787
192,0.45,0.15,1.2238493
193,0.45,0.2,1.2393217
194,0.45,0.25,1.2666265
195,0.45,0.3,1.2012961
196,0.45,0.35,1.197619
197,0.45,0.4,1.2613322
198,0.45,0.45,1.3375373
199,0.45,0.5,1.336697
200,0.45,0.55,1.2793719
201,0.45,0.6,1.2071365
202,0.45,0.65,1.1049881
203,0.45,0.7,0.9822679
204,0.45,0.75,0.9570496
205,0.45,0.8,0.9194602
206,0.45,0.85,1.5020182
207,0.45,0.9,1.5959922
208,0.45,0.95,1.7388767
209,0.45,1.0,1.6782253
210,0.5,0.0,1.2931794
211,0.5,0.05,1.3729366
212,0.5,0.1,1.4326769
213,0.5,0.15,1.3614521
214,0.5,0.2,1.2068781
215,0.5,0.25,1.176359
216,0.5,0.3,1.1640642
217,0.5,0.35,1.2304894
218,0.5,0.4,1.3004402
219,0.5,0.45,1.3240563
220,0.5,0.5,1.2600136
221,0.5,0.55,1.191165
222,0.5,0.6,0.94480777
223,0.5,0.65,0.9811446
224,0.5,0.7,0.7018282
225,0.5,0.75,1.0709037
226,0.5,0.8,1.6518757
227,0.5,0.85,1.484403
228,0.5,0.9,1.2040861
229,0.5,0.95,1.2509009
230,0.5,1.0,1.3767331
231,0.55,0.0,1.3799692
232,0.55,0.05,1.3069924
233,0.55,0.1,1.1794308
234,0.55,0.15,1.1472272
235,0.55,0.2,1.1480265
236,0.55,0.25,1.1869379
237,0.55,0.3,1.2637589
238,0.55,0.35,1.3033838
239,0.55,0.4,1.2983279
240,0.55,0.45,1.2345034
241,0.55,0.5,1.176084
242,0.55,0.55,1.0746757
243,0.55,0.6,0.9958474
244,0.55,0.65,0.9331237
245,0.55,0.7,0.7090359
246,0.55,0.75,1.2113961
247,0.55,0.8,1.2654623
248,0.55,0.85,1.4158212
249,0.55,0.9,1.7469618
250,0.55,0.95,1.3334191
251,0.55,1.0,1.5802819
252,0.6,0.0,1.212602
253,0.6,0.05,1.2059728
254,0.6,0.1,1.2167311
255,0.6,0.15,1.2567015
256,0.6,0.2,1.2832817
257,0.6,0.25,1.3064574
258,0.6,0.3,1.3064823
259,0.6,0.35,1.2801082
260,0.6,0.4,1.2145162
261,0.6,0.45,1.1380783
262,0.6,0.5,1.0230949
263,0.6,0.55,0.9978763
264,0.6,0.6,0.99940246
265,0.6,0.65,0.82013434
266,0.6,0.7,1.0283912
267,0.6,0.75,1.3136199
268,0.6,0.8,1.5150107
269,0.6,0.85,1.1960739
270,0.6,0.9,1.6089797
271,0.6,0.95,1.4335252
272,0.6,1.0,0.9584687
273,0.65,0.0,1.4247141
274,0.65,0.05,1.4006834
275,0.65,0.1,1.388812
276,0.65,0.15,1.3736638
277,0.65,0.2,1.35913
278,0.65,0.25,1.3467644
279,0.65,0.3,1.2880162
280,0.65,0.35,1.109443
281,0.65,0.4,1.131267
282,0.65,0.45,1.0869237
283,0.65,0.5,0.9995714
284,0.65,0.55,0.7572165
285,0.65,0.6,0.8464751
286,0.65,0.65,0.9155421
287,0.65,0.7,1.3320193
288,0.65,0.75,1.3761339
289,0.65,0.8,1.1617898
290,0.65,0.85,0.8053112
291,0.65,0.9,0.9648593
292,0.65,0.95,1.3913859
293,0.65,1.0,1.7622955
294,0.7,0.0,1.4925797
295,0.7,0.05,1.4678179
296,0.7,0.1,1.4663944
297,0.7,0.15,1.4492949
298,0.7,0.2,1.3468246
299,0.7,0.25,1.146612
300,0.7,0.3,1.1958227
301,0.7,0.35,1.1276977
302,0.7,0.4,1.1144016
303,0.7,0.45,1.0311017
304,0.7,0.5,0.89479876
305,0.7,0.55,0.825283
306,0.7,0.6,1.0547973
307,0.7,0.65,1.302576
308,0.7,0.7,1.3814231
309,0.7,0.75,1.1808393
310,0.7,0.8,1.3316646
311,0.7,0.85,1.4303434
312,0.7,0.9,1.4534866
313,0.7,0.95,1.4928305
314,0.7,1.0,1.2617633
315,0.75,0.0,1.2561215
316,0.75,0.05,1.2231386
317,0.75,0.1,1.2343029
318,0.75,0.15,1.3261521
319,0.75,0.2,1.3485417
320,0.75,0.25,1.1817235
321,0.75,0.3,1.2163303
322,0.75,0.35,1.1321598
323,0.75,0.4,0.9019135
324,0.75,0.45,0.75340104
325,0.75,0.5,1.134434
326,0.75,0.55,1.2972916
327,0.75,0.6,1.3304443
328,0.75,0.65,1.4522417
329,0.75,0.7,1.4177403
330,0.75,0.75,1.3995769
331,0.75,0.8,0.98383266
332,0.75,0.85,0.84466773
333,0.75,0.9,1.4283468
334,0.75,0.95,1.2377496
335,0.75,1.0,1.3717251
336,0.8,0.0,1.4473122
337,0.8,0.05,1.3924654
338,0.8,0.1,1.1739972
339,0.8,0.15,1.2704387
340,0.8,0.2,1.244295
341,0.8,0.25,0.9587256
342,0.8,0.3,1.0917238
343,0.8,0.35,1.0780332
344,0.8,0.4,0.7777847
345,0.8,0.45,0.9576036
346,0.8,0.5,1.4074214
347,0.8,0.55,0.98198736
348,0.8,0.6,1.4648073
349,0.8,0.65,0.82734346
350,0.8,0.7,1.3350524
351,0.8,0.75,1.1032417
352,0.8,0.8,0.8836063
353,0.8,0.85,1.0471872
354,0.8,0.9,1.3910477
355,0.8,0.95,1.2704033
356,0.8,1.0,1.2579986
357,0.85,0.0,1.096217
358,0.85,0.05,1.1045339
359,0.85,0.1,1.1195407
360,0.85,0.15,0.826251
361,0.85,0.2,1.1704645
362,0.85,0.25,1.3516206
363,0.85,0.3,0.94605803
364,0.85,0.35,1.0475188
365,0.85,0.4,1.4732345
366,0.85,0.45,1.1879206
367,0.85,0.5,1.476743
368,0.85,0.55,1.1419227
369,0.85,0.6,1.4897178
370,0.85,0.65,1.9285176
371,0.85,0.7,0.96972126
372,0.85,0.75,1.3151401
373,0.85,0.8,0.9856939
374,0.85,0.85,1.2671872
375,0.85,0.9,1.0902259
376,0.85,0.95,1.2209579
377,0.85,1.0,1.2869341
378,0.9,0.0,0.8194942
379,0.9,0.05,0.9423722
380,0.9,0.1,1.2698382
381,0.9,0.15,1.0692596
382,0.9,0.2,1.1743522
383,0.9,0.25,1.2134657
384,0.9,0.3,1.5292544
385,0.9,0.35,1.2637011
386,0.9,0.4,1.5158355
387,0.9,0.45,1.1002718
388,0.9,0.5,0.9533455
389,0.9,0.55,1.1286818
390,0.9,0.6,1.2535032
391,0.9,0.65,1.5191094
392,0.9,0.7,1.0267731
393,0.9,0.75,1.1658226
394,0.9,0.8,1.2094527
395,0.9,0.85,1.1071122
396,0.9,0.9,1.1614381
397,0.9,0.95,1.2315539
398,0.9,1.0,1.265552
399,0.95,0.0,1.7017287
400,0.95,0.05,1.4230821
401,0.95,0.1,1.6393526
402,0.95,0.15,1.3436141
403,0.95,0.2,1.3402578
404,0.95,0.25,1.4830164
405,0.95,0.3,1.8134824
406,0.95,0.35,1.3875393
407,0.95,0.4,0.86148363
408,0.95,0.45,1.1173228
409,0.95,0.5,1.1452236
410,0.95,0.55,0.8711045
411,0.95,0.6,0.9063686
412,0.95,0.65,1.3615832
413,0.95,0.7,1.1467319
414,0.95,0.75,0.920132
415,0.95,0.8,1.1193913
416,0.95,0.85,1.1005325
417,0.95,0.9,1.1676184
418,0.95,0.95,1.1982965
419,0.95,1.0,1.2064313
420,1.0,0.0,1.793521
421,1.0,0.05,1.7254775
422,1.0,0.1,1.6410357
423,1.0,0.15,1.4027041
424,1.0,0.2,0.9841053
425,1.0,0.25,1.421445
426,1.0,0.3,1.1005785
427,1.0,0.35,0.7495308
428,1.0,0.4,1.2920411
429,1.0,0.45,0.96739995
430,1.0,0.5,0.8927554
431,1.0,0.55,0.71083915
432,1.0,0.6,0.95225936
433,1.0,0.65,1.0529745
434,1.0,0.7,0.9379152
435,1.0,0.75,1.1337608
436,1.0,0.8,1.0425097
437,1.0,0.85,1.0940329
438,1.0,0.9,1.103713
439,1.0,0.95,1.1298937
440,1.0,1.0,1.1153384


==> pgffigs/smoothness_3d/data/smooth_3dplot_3349.csv <==
,X,Y,Z
0,0.0,0.0,1.8397795
1,0.0,0.05,1.8041004
2,0.0,0.1,1.4196414
3,0.0,0.15,1.6765839
4,0.0,0.2,1.6875423
5,0.0,0.25,1.4395285
6,0.0,0.3,1.597849
7,0.0,0.35,1.8334394
8,0.0,0.4,1.9372307
9,0.0,0.45,1.8865974
10,0.0,0.5,1.9662995
11,0.0,0.55,1.9904829
12,0.0,0.6,2.0015092
13,0.0,0.65,2.1704237
14,0.0,0.7,2.090512
15,0.0,0.75,2.2260523
16,0.0,0.8,1.9677316
17,0.0,0.85,2.114941
18,0.0,0.9,1.9173244
19,0.0,0.95,2.7598546
20,0.0,1.0,2.2711406
21,0.05,0.0,1.806354
22,0.05,0.05,1.6877344
23,0.05,0.1,1.7463973
24,0.05,0.15,2.0059147
25,0.05,0.2,1.7432297
26,0.05,0.25,1.4763138
27,0.05,0.3,1.6420705
28,0.05,0.35,1.8448461
29,0.05,0.4,1.9225404
30,0.05,0.45,1.8366159
31,0.05,0.5,1.8031236
32,0.05,0.55,1.9634981
33,0.05,0.6,2.022202
34,0.05,0.65,2.103295
35,0.05,0.7,2.0450985
36,0.05,0.75,2.159959
37,0.05,0.8,1.8613214
38,0.05,0.85,2.0795112
39,0.05,0.9,2.4472215
40,0.05,0.95,2.4326332
41,0.05,1.0,2.2633855
42,0.1,0.0,1.7513558
43,0.1,0.05,1.7132182
44,0.1,0.1,1.4708407
45,0.1,0.15,1.5909038
46,0.1,0.2,1.7302483
47,0.1,0.25,1.545136
48,0.1,0.3,1.698414
49,0.1,0.35,1.8925606
50,0.1,0.4,1.8860804
51,0.1,0.45,1.7769535
52,0.1,0.5,1.8145081
53,0.1,0.55,1.707192
54,0.1,0.6,2.0439315
55,0.1,0.65,2.012148
56,0.1,0.7,1.9827055
57,0.1,0.75,2.084923
58,0.1,0.8,1.8367999
59,0.1,0.85,2.0595112
60,0.1,0.9,1.8480036
61,0.1,0.95,2.2833602
62,0.1,1.0,2.0300305
63,0.15,0.0,1.8372482
64,0.15,0.05,1.5836147
65,0.15,0.1,1.7767851
66,0.15,0.15,1.9561623
67,0.15,0.2,1.7313797
68,0.15,0.25,1.6596626
69,0.15,0.3,1.7832726
70,0.15,0.35,1.8901881
71,0.15,0.4,1.827201
72,0.15,0.45,1.7228314
73,0.15,0.5,1.6744816
74,0.15,0.55,1.7317857
75,0.15,0.6,2.0118384
76,0.15,0.65,1.933729
77,0.15,0.7,1.9429195
78,0.15,0.75,1.998787
79,0.15,0.8,1.927565
80,0.15,0.85,2.0375051
81,0.15,0.9,1.7497369
82,0.15,0.95,2.0571206
83,0.15,1.0,1.8972516
84,0.2,0.0,1.9700998
85,0.2,0.05,1.9687898
86,0.2,0.1,2.0698254
87,0.2,0.15,1.9249202
88,0.2,0.2,1.7111666
89,0.2,0.25,1.7517476
90,0.2,0.3,1.8534074
91,0.2,0.35,1.8545069
92,0.2,0.4,1.761525
93,0.2,0.45,1.6506305
94,0.2,0.5,1.6154195
95,0.2,0.55,1.812979
96,0.2,0.6,1.9474965
97,0.2,0.65,1.8453575
98,0.2,0.7,1.8933245
99,0.2,0.75,1.878627
100,0.2,0.8,1.8292941
101,0.2,0.85,2.1113422
102,0.2,0.9,1.8073344
103,0.2,0.95,1.9557606
104,0.2,1.0,2.7537694
105,0.25,0.0,1.9107583
106,0.25,0.05,2.1422973
107,0.25,0.1,1.9195342
108,0.25,0.15,1.786523
109,0.25,0.2,1.7712208
110,0.25,0.25,1.8257136
111,0.25,0.3,1.8504736
112,0.25,0.35,1.7645522
113,0.25,0.4,1.6660079
114,0.25,0.45,1.586236
115,0.25,0.5,1.6446725
116,0.25,0.55,1.8678226
117,0.25,0.6,1.8404931
118,0.25,0.65,1.7881943
119,0.25,0.7,1.8694414
120,0.25,0.75,1.6956425
121,0.25,0.8,1.9138308
122,0.25,0.85,1.9955803
123,0.25,0.9,1.6782144
124,0.25,0.95,2.7120054
125,0.25,1.0,3.3623984
126,0.3,0.0,2.0002532
127,0.3,0.05,1.9120721
128,0.3,0.1,1.8706509
129,0.3,0.15,1.8385953
130,0.3,0.2,1.8534505
131,0.3,0.25,1.8343008
132,0.3,0.3,1.7506357
133,0.3,0.35,1.6489898
134,0.3,0.4,1.5674156
135,0.3,0.45,1.5586534
136,0.3,0.5,1.7476264
137,0.3,0.55,1.8154315
138,0.3,0.6,1.7386689
139,0.3,0.65,1.7480569
140,0.3,0.7,1.8359243
141,0.3,0.75,1.8269482
142,0.3,0.8,2.1408591
143,0.3,0.85,1.6117793
144,0.3,0.9,2.5213778
145,0.3,0.95,1.8565066
146,0.3,1.0,1.6389135
147,0.35,0.0,2.0258129
148,0.35,0.05,1.975966
149,0.35,0.1,1.902235
150,0.35,0.15,1.8530773
151,0.35,0.2,1.8133377
152,0.35,0.25,1.7070489
153,0.35,0.3,1.5902648
154,0.35,0.35,1.5235918
155,0.35,0.4,1.5138701
156,0.35,0.45,1.6378717
157,0.35,0.5,1.7670349
158,0.35,0.55,1.7016853
159,0.35,0.6,1.680128
160,0.35,0.65,1.763476
161,0.35,0.7,1.6631736
162,0.35,0.75,1.8617072
163,0.35,0.8,2.1979618
164,0.35,0.85,2.2000093
165,0.35,0.9,1.9803804
166,0.35,0.95,2.646945
167,0.35,1.0,3.5268834
168,0.4,0.0,2.000094
169,0.4,0.05,1.9191526
170,0.4,0.1,1.8502811
171,0.4,0.15,1.745383
172,0.4,0.2,1.6284268
173,0.4,0.25,1.5218318
174,0.4,0.3,1.4492393
175,0.4,0.35,1.4370663
176,0.4,0.4,1.5660859
177,0.4,0.45,1.6861516
178,0.4,0.5,1.6708232
179,0.4,0.55,1.6179608
180,0.4,0.6,1.6594776
181,0.4,0.65,1.7942743
182,0.4,0.7,1.7918699
183,0.4,0.75,2.1836836
184,0.4,0.8,2.0811296
185,0.4,0.85,2.4188485
186,0.4,0.9,2.0613353
187,0.4,0.95,2.7973323
188,0.4,1.0,2.7044983
189,0.45,0.0,1.6509442
190,0.45,0.05,1.5994797
191,0.45,0.1,1.5771602
192,0.45,0.15,1.474437
193,0.45,0.2,1.4126458
194,0.45,0.25,1.4017049
195,0.45,0.3,1.4091378
196,0.45,0.35,1.5180681
197,0.45,0.4,1.6198311
198,0.45,0.45,1.609585
199,0.45,0.5,1.5734658
200,0.45,0.55,1.6117312
201,0.45,0.6,1.7699641
202,0.45,0.65,1.8044472
203,0.45,0.7,1.8561907
204,0.45,0.75,2.065275
205,0.45,0.8,1.8008676
206,0.45,0.85,2.068509
207,0.45,0.9,1.7990478
208,0.45,0.95,2.9565194
209,0.45,1.0,2.3410923
210,0.5,0.0,1.7820644
211,0.5,0.05,1.776033
212,0.5,0.1,1.6293203
213,0.5,0.15,1.5018928
214,0.5,0.2,1.395438
215,0.5,0.25,1.4304308
216,0.5,0.3,1.5481572
217,0.5,0.35,1.5887766
218,0.5,0.4,1.5451175
219,0.5,0.45,1.5281146
220,0.5,0.5,1.5702617
221,0.5,0.55,1.712688
222,0.5,0.6,1.677008
223,0.5,0.65,1.7668929
224,0.5,0.7,2.2113986
225,0.5,0.75,2.2579489
226,0.5,0.8,2.407547
227,0.5,0.85,2.1091037
228,0.5,0.9,3.2142591
229,0.5,0.95,2.4744594
230,0.5,1.0,1.8130643
231,0.55,0.0,1.841979
232,0.55,0.05,1.5868634
233,0.55,0.1,1.4711343
234,0.55,0.15,1.5521575
235,0.55,0.2,1.5858854
236,0.55,0.25,1.5725831
237,0.55,0.3,1.5238374
238,0.55,0.35,1.486631
239,0.55,0.4,1.4939965
240,0.55,0.45,1.5381457
241,0.55,0.5,1.6874064
242,0.55,0.55,1.7116894
243,0.55,0.6,1.6871537
244,0.55,0.65,2.221886
245,0.55,0.7,1.4751382
246,0.55,0.75,2.296045
247,0.55,0.8,2.7288182
248,0.55,0.85,3.0440028
249,0.55,0.9,3.1268578
250,0.55,0.95,2.2011557
251,0.55,1.0,2.1329584
252,0.6,0.0,1.84588
253,0.6,0.05,1.7889827
254,0.6,0.1,1.6993768
255,0.6,0.15,1.62442
256,0.6,0.2,1.5497961
257,0.6,0.25,1.4821427
258,0.6,0.3,1.4603215
259,0.6,0.35,1.4697609
260,0.6,0.4,1.52398
261,0.6,0.45,1.6854094
262,0.6,0.5,1.671372
263,0.6,0.55,1.667857
264,0.6,0.6,2.458072
265,0.6,0.65,1.4776669
266,0.6,0.7,2.1844797
267,0.6,0.75,2.2575223
268,0.6,0.8,1.7261444
269,0.6,0.85,2.5691092
270,0.6,0.9,1.7977003
271,0.6,0.95,1.9573206
272,0.6,1.0,1.935479
273,0.65,0.0,1.6876522
274,0.65,0.05,1.6336268
275,0.65,0.1,1.5598872
276,0.65,0.15,1.5040952
277,0.65,0.2,1.4610642
278,0.65,0.25,1.4434482
279,0.65,0.3,1.4644581
280,0.65,0.35,1.5283912
281,0.65,0.4,1.7071795
282,0.65,0.45,1.5962458
283,0.65,0.5,1.77603
284,0.65,0.55,2.278144
285,0.65,0.6,1.32198
286,0.65,0.65,2.5171728
287,0.65,0.7,2.2102737
288,0.65,0.75,1.807995
289,0.65,0.8,3.1917102
290,0.65,0.85,2.1698456
291,0.65,0.9,1.699234
292,0.65,0.95,2.5552378
293,0.65,1.0,1.9430958
294,0.7,0.0,1.5546824
295,0.7,0.05,1.5211653
296,0.7,0.1,1.4968203
297,0.7,0.15,1.4783596
298,0.7,0.2,1.4611
299,0.7,0.25,1.5277109
300,0.7,0.3,1.6295799
301,0.7,0.35,1.6845284
302,0.7,0.4,1.6250163
303,0.7,0.45,2.2962823
304,0.7,0.5,2.7582064
305,0.7,0.55,2.5007088
306,0.7,0.6,2.2994149
307,0.7,0.65,2.2446153
308,0.7,0.7,1.7966521
309,0.7,0.75,2.5886347
310,0.7,0.8,2.3959165
311,0.7,0.85,1.7883239
312,0.7,0.9,1.9878174
313,0.7,0.95,1.5511206
314,0.7,1.0,2.1636188
315,0.75,0.0,1.487236
316,0.75,0.05,1.5105102
317,0.75,0.1,1.5639092
318,0.75,0.15,1.6002897
319,0.75,0.2,1.6792853
320,0.75,0.25,1.6634113
321,0.75,0.3,1.5675457
322,0.75,0.35,2.0246456
323,0.75,0.4,2.4943268
324,0.75,0.45,1.636342
325,0.75,0.5,2.6858485
326,0.75,0.55,2.721546
327,0.75,0.6,2.5898418
328,0.75,0.65,1.664428
329,0.75,0.7,2.5807467
330,0.75,0.75,2.3183112
331,0.75,0.8,2.1242065
332,0.75,0.85,2.3342957
333,0.75,0.9,2.3154683
334,0.75,0.95,2.1998734
335,0.75,1.0,2.6551192
336,0.8,0.0,1.6893305
337,0.8,0.05,1.739629
338,0.8,0.1,1.5089521
339,0.8,0.15,1.5483844
340,0.8,0.2,1.7713044
341,0.8,0.25,2.377322
342,0.8,0.3,2.2620835
343,0.8,0.35,2.163946
344,0.8,0.4,1.4395523
345,0.8,0.45,2.370763
346,0.8,0.5,2.7167773
347,0.8,0.55,2.614068
348,0.8,0.6,2.090945
349,0.8,0.65,2.5143647
350,0.8,0.7,2.7843757
351,0.8,0.75,1.4341534
352,0.8,0.8,1.6372483
353,0.8,0.85,2.0883744
354,0.8,0.9,1.8656853
355,0.8,0.95,2.5552208
356,0.8,1.0,2.5102644
357,0.85,0.0,2.141741
358,0.85,0.05,2.1522965
359,0.85,0.1,2.5069718
360,0.85,0.15,2.508601
361,0.85,0.2,2.457789
362,0.85,0.25,1.8819796
363,0.85,0.3,1.6601588
364,0.85,0.35,2.662839
365,0.85,0.4,2.4681237
366,0.85,0.45,2.5269108
367,0.85,0.5,1.8035903
368,0.85,0.55,2.8989718
369,0.85,0.6,3.311647
370,0.85,0.65,2.1341298
371,0.85,0.7,1.7283459
372,0.85,0.75,1.6465659
373,0.85,0.8,2.0664177
374,0.85,0.85,1.829375
375,0.85,0.9,2.367504
376,0.85,0.95,2.5204232
377,0.85,1.0,2.3853006
378,0.9,0.0,2.1889772
379,0.9,0.05,2.0971587
380,0.9,0.1,1.7437487
381,0.9,0.15,1.5290188
382,0.9,0.2,2.429791
383,0.9,0.25,2.7515414
384,0.9,0.3,3.0791392
385,0.9,0.35,2.7582452
386,0.9,0.4,1.924227
387,0.9,0.45,2.9376357
388,0.9,0.5,2.670018
389,0.9,0.55,2.363818
390,0.9,0.6,2.1248214
391,0.9,0.65,1.9612594
392,0.9,0.7,2.0269477
393,0.9,0.75,1.7698833
394,0.9,0.8,1.9177984
395,0.9,0.85,2.3884711
396,0.9,0.9,2.5008125
397,0.9,0.95,2.4132004
398,0.9,1.0,2.296384
399,0.95,0.0,3.0252135
400,0.95,0.05,2.6189926
401,0.95,0.1,2.2907155
402,0.95,0.15,2.3060637
403,0.95,0.2,2.5342448
404,0.95,0.25,2.1004405
405,0.95,0.3,3.0808692
406,0.95,0.35,2.611552
407,0.95,0.4,1.5373945
408,0.95,0.45,2.2478867
409,0.95,0.5,1.825551
410,0.95,0.55,1.8006102
411,0.95,0.6,1.6467441
412,0.95,0.65,2.241671
413,0.95,0.7,2.2501202
414,0.95,0.75,2.0425072
415,0.95,0.8,2.3833728
416,0.95,0.85,2.4705849
417,0.95,0.9,2.4099872
418,0.95,0.95,2.322398
419,0.95,1.0,2.2924573
420,1.0,0.0,3.101762
421,1.0,0.05,3.017454
422,1.0,0.1,3.4524477
423,1.0,0.15,1.86411
424,1.0,0.2,2.6770868
425,1.0,0.25,2.52318
426,1.0,0.3,2.2166045
427,1.0,0.35,2.209496
428,1.0,0.4,1.9984465
429,1.0,0.45,1.8584902
430,1.0,0.5,1.7884315
431,1.0,0.55,2.3162458
432,1.0,0.6,1.9156489
433,1.0,0.65,1.726789
434,1.0,0.7,2.1897926
435,1.0,0.75,2.1429355
436,1.0,0.8,2.4193068
437,1.0,0.85,2.3801458
438,1.0,0.9,2.3400404
439,1.0,0.95,2.3073764
440,1.0,1.0,2.3184946


==> pgffigs/smoothness_3d/data/smooth_3dplot_34.csv <==
,X,Y,Z
0,0.0,0.0,4.533103
1,0.0,0.05,4.4680095
2,0.0,0.1,4.6989827
3,0.0,0.15,4.773974
4,0.0,0.2,4.7419267
5,0.0,0.25,4.4571147
6,0.0,0.3,4.088435
7,0.0,0.35,3.9177477
8,0.0,0.4,3.9308736
9,0.0,0.45,4.033629
10,0.0,0.5,3.826702
11,0.0,0.55,3.5075152
12,0.0,0.6,3.9145203
13,0.0,0.65,3.5253265
14,0.0,0.7,3.4042468
15,0.0,0.75,3.3456385
16,0.0,0.8,3.5923605
17,0.0,0.85,3.002147
18,0.0,0.9,2.9388793
19,0.0,0.95,3.2018354
20,0.0,1.0,3.3315625
21,0.05,0.0,4.5261726
22,0.05,0.05,4.5024266
23,0.05,0.1,4.434007
24,0.05,0.15,4.1230493
25,0.05,0.2,4.712588
26,0.05,0.25,4.471115
27,0.05,0.3,4.107591
28,0.05,0.35,3.9325054
29,0.05,0.4,3.9875736
30,0.05,0.45,4.109119
31,0.05,0.5,4.004211
32,0.05,0.55,3.6076908
33,0.05,0.6,3.8920128
34,0.05,0.65,3.6080337
35,0.05,0.7,3.4806085
36,0.05,0.75,3.4108317
37,0.05,0.8,3.6840148
38,0.05,0.85,3.0339468
39,0.05,0.9,2.6869094
40,0.05,0.95,3.088389
41,0.05,1.0,3.3287444
42,0.1,0.0,4.521079
43,0.1,0.05,4.4736714
44,0.1,0.1,4.587791
45,0.1,0.15,4.5681767
46,0.1,0.2,4.71647
47,0.1,0.25,4.4070063
48,0.1,0.3,4.087356
49,0.1,0.35,3.9831932
50,0.1,0.4,4.0456543
51,0.1,0.45,4.183065
52,0.1,0.5,4.0512066
53,0.1,0.55,4.0621934
54,0.1,0.6,3.8055642
55,0.1,0.65,3.6612873
56,0.1,0.7,3.548636
57,0.1,0.75,3.4765651
58,0.1,0.8,3.690857
59,0.1,0.85,3.048047
60,0.1,0.9,2.6922698
61,0.1,0.95,3.0856779
62,0.1,1.0,3.2971013
63,0.15,0.0,4.533611
64,0.15,0.05,4.584778
65,0.15,0.1,4.482289
66,0.15,0.15,4.6725025
67,0.15,0.2,4.662087
68,0.15,0.25,4.3218417
69,0.15,0.3,4.065099
70,0.15,0.35,4.0414166
71,0.15,0.4,4.139675
72,0.15,0.45,4.265741
73,0.15,0.5,4.1936016
74,0.15,0.55,4.1555104
75,0.15,0.6,3.8209856
76,0.15,0.65,3.7271962
77,0.15,0.7,3.6269474
78,0.15,0.75,3.5318587
79,0.15,0.8,3.5105023
80,0.15,0.85,2.90039
81,0.15,0.9,3.4737406
82,0.15,0.95,2.8298526
83,0.15,1.0,3.330827
84,0.2,0.0,4.5227246
85,0.2,0.05,4.4774947
86,0.2,0.1,4.452318
87,0.2,0.15,4.7264733
88,0.2,0.2,4.5121055
89,0.2,0.25,4.2194037
90,0.2,0.3,4.1011767
91,0.2,0.35,4.146019
92,0.2,0.4,4.2688327
93,0.2,0.45,4.334889
94,0.2,0.5,4.2611446
95,0.2,0.55,4.0691595
96,0.2,0.6,3.877738
97,0.2,0.65,3.7805629
98,0.2,0.7,3.6947496
99,0.2,0.75,3.6476457
100,0.2,0.8,3.2779093
101,0.2,0.85,3.3393223
102,0.2,0.9,3.4565358
103,0.2,0.95,3.3603826
104,0.2,1.0,3.256803
105,0.25,0.0,4.417942
106,0.25,0.05,4.4805107
107,0.25,0.1,4.755769
108,0.25,0.15,4.643532
109,0.25,0.2,4.3694024
110,0.25,0.25,4.182747
111,0.25,0.3,4.1852427
112,0.25,0.35,4.2873335
113,0.25,0.4,4.3737974
114,0.25,0.45,4.362839
115,0.25,0.5,4.2848945
116,0.25,0.55,3.9639018
117,0.25,0.6,3.9363742
118,0.25,0.65,3.8378959
119,0.25,0.7,3.7629745
120,0.25,0.75,3.935399
121,0.25,0.8,3.3289728
122,0.25,0.85,3.0603044
123,0.25,0.9,3.5573196
124,0.25,0.95,3.6599867
125,0.25,1.0,3.84972
126,0.3,0.0,4.776927
127,0.3,0.05,4.6767015
128,0.3,0.1,4.5315557
129,0.3,0.15,4.3937707
130,0.3,0.2,4.28986
131,0.3,0.25,4.276618
132,0.3,0.3,4.333543
133,0.3,0.35,4.4177127
134,0.3,0.4,4.4317636
135,0.3,0.45,4.3814516
136,0.3,0.5,4.063942
137,0.3,0.55,4.0063725
138,0.3,0.6,3.9825878
139,0.3,0.65,3.9017897
140,0.3,0.7,3.8419096
141,0.3,0.75,3.5663073
142,0.3,0.8,3.1484878
143,0.3,0.85,3.133113
144,0.3,0.9,3.1221545
145,0.3,0.95,3.6848216
146,0.3,1.0,3.8228426
147,0.35,0.0,4.562838
148,0.35,0.05,4.4991508
149,0.35,0.1,4.4341946
150,0.35,0.15,4.397263
151,0.35,0.2,4.383487
152,0.35,0.25,4.422843
153,0.35,0.3,4.471523
154,0.35,0.35,4.4665117
155,0.35,0.4,4.4416304
156,0.35,0.45,4.2271447
157,0.35,0.5,4.0677714
158,0.35,0.55,4.088141
159,0.35,0.6,4.0323253
160,0.35,0.65,3.9944038
161,0.35,0.7,4.135911
162,0.35,0.75,3.5700514
163,0.35,0.8,3.506439
164,0.35,0.85,3.6204803
165,0.35,0.9,3.748884
166,0.35,0.95,3.4209883
167,0.35,1.0,3.1669893
168,0.4,0.0,4.5967426
169,0.4,0.05,4.538892
170,0.4,0.1,4.50285
171,0.4,0.15,4.497331
172,0.4,0.2,4.5103364
173,0.4,0.25,4.5200744
174,0.4,0.3,4.510675
175,0.4,0.35,4.4886923
176,0.4,0.4,4.2779284
177,0.4,0.45,4.111119
178,0.4,0.5,4.138308
179,0.4,0.55,4.1261754
180,0.4,0.6,4.114164
181,0.4,0.65,4.066457
182,0.4,0.7,3.7573779
183,0.4,0.75,3.3683712
184,0.4,0.8,3.722104
185,0.4,0.85,3.8027098
186,0.4,0.9,4.2162175
187,0.4,0.95,4.3779836
188,0.4,1.0,3.4124322
189,0.45,0.0,4.648887
190,0.45,0.05,4.6000085
191,0.45,0.1,4.5890493
192,0.45,0.15,4.5712624
193,0.45,0.2,4.5582705
194,0.45,0.25,4.5160103
195,0.45,0.3,4.504077
196,0.45,0.35,4.3227515
197,0.45,0.4,4.1497164
198,0.45,0.45,4.1779385
199,0.45,0.5,4.203597
200,0.45,0.55,4.2278876
201,0.45,0.6,4.1887918
202,0.45,0.65,4.1765747
203,0.45,0.7,3.7989135
204,0.45,0.75,3.1803768
205,0.45,0.8,3.9928424
206,0.45,0.85,3.936407
207,0.45,0.9,3.856099
208,0.45,0.95,3.9254222
209,0.45,1.0,3.5787623
210,0.5,0.0,4.1655126
211,0.5,0.05,4.215941
212,0.5,0.1,4.4289794
213,0.5,0.15,4.4824867
214,0.5,0.2,4.5276394
215,0.5,0.25,4.496782
216,0.5,0.3,4.28806
217,0.5,0.35,4.181942
218,0.5,0.4,4.2141457
219,0.5,0.45,4.2490935
220,0.5,0.5,4.2957225
221,0.5,0.55,4.290093
222,0.5,0.6,4.4453526
223,0.5,0.65,3.9829895
224,0.5,0.7,3.8281486
225,0.5,0.75,3.8476267
226,0.5,0.8,3.6950302
227,0.5,0.85,4.3889055
228,0.5,0.9,4.221667
229,0.5,0.95,2.7881367
230,0.5,1.0,3.7423184
231,0.55,0.0,4.3073993
232,0.55,0.05,4.4650955
233,0.55,0.1,4.5114355
234,0.55,0.15,4.4769864
235,0.55,0.2,4.3480735
236,0.55,0.25,4.2421055
237,0.55,0.3,4.228404
238,0.55,0.35,4.2684526
239,0.55,0.4,4.30013
240,0.55,0.45,4.383447
241,0.55,0.5,4.421451
242,0.55,0.55,4.461979
243,0.55,0.6,4.010497
244,0.55,0.65,3.8678496
245,0.55,0.7,4.0885277
246,0.55,0.75,4.170926
247,0.55,0.8,4.086731
248,0.55,0.85,4.321096
249,0.55,0.9,3.3328905
250,0.55,0.95,3.9706664
251,0.55,1.0,3.5135975
252,0.6,0.0,4.3198953
253,0.6,0.05,4.2931113
254,0.6,0.1,4.2693787
255,0.6,0.15,4.259903
256,0.6,0.2,4.25848
257,0.6,0.25,4.29977
258,0.6,0.3,4.3339252
259,0.6,0.35,4.401905
260,0.6,0.4,4.571286
261,0.6,0.45,4.5754843
262,0.6,0.5,4.5512156
263,0.6,0.55,4.033585
264,0.6,0.6,3.9249425
265,0.6,0.65,3.64875
266,0.6,0.7,4.3870106
267,0.6,0.75,4.474928
268,0.6,0.8,4.3111424
269,0.6,0.85,3.6367416
270,0.6,0.9,3.7205296
271,0.6,0.95,4.0741973
272,0.6,1.0,3.5015275
273,0.65,0.0,4.3024807
274,0.65,0.05,4.304909
275,0.65,0.1,4.319361
276,0.65,0.15,4.3315887
277,0.65,0.2,4.373257
278,0.65,0.25,4.4451733
279,0.65,0.3,4.631161
280,0.65,0.35,4.853819
281,0.65,0.4,4.6275826
282,0.65,0.45,4.512638
283,0.65,0.5,4.017732
284,0.65,0.55,4.001145
285,0.65,0.6,3.624156
286,0.65,0.65,4.2649255
287,0.65,0.7,4.410354
288,0.65,0.75,4.3875284
289,0.65,0.8,4.298995
290,0.65,0.85,4.1050353
291,0.65,0.9,3.3856041
292,0.65,0.95,3.7683103
293,0.65,1.0,3.9697332
294,0.7,0.0,4.453373
295,0.7,0.05,4.470106
296,0.7,0.1,4.50851
297,0.7,0.15,4.625062
298,0.7,0.2,4.845568
299,0.7,0.25,4.9260135
300,0.7,0.3,4.763715
301,0.7,0.35,4.71286
302,0.7,0.4,4.013252
303,0.7,0.45,4.0539455
304,0.7,0.5,3.822475
305,0.7,0.55,4.1439915
306,0.7,0.6,4.4101925
307,0.7,0.65,4.4577475
308,0.7,0.7,4.520382
309,0.7,0.75,5.0646343
310,0.7,0.8,4.1485305
311,0.7,0.85,3.5088947
312,0.7,0.9,3.865294
313,0.7,0.95,4.3603964
314,0.7,1.0,4.2672706
315,0.75,0.0,5.007574
316,0.75,0.05,4.973984
317,0.75,0.1,5.0054092
318,0.75,0.15,4.9246597
319,0.75,0.2,4.7920384
320,0.75,0.25,4.766453
321,0.75,0.3,4.090739
322,0.75,0.35,4.0484657
323,0.75,0.4,4.375391
324,0.75,0.45,3.2331572
325,0.75,0.5,4.1906557
326,0.75,0.55,4.6427336
327,0.75,0.6,4.5001063
328,0.75,0.65,4.5719957
329,0.75,0.7,4.5488887
330,0.75,0.75,3.685401
331,0.75,0.8,3.974473
332,0.75,0.85,4.2248416
333,0.75,0.9,3.4211817
334,0.75,0.95,4.295368
335,0.75,1.0,4.0345197
336,0.8,0.0,4.7850056
337,0.8,0.05,4.804931
338,0.8,0.1,4.481032
339,0.8,0.15,4.24715
340,0.8,0.2,4.1339316
341,0.8,0.25,4.1380625
342,0.8,0.3,4.036616
343,0.8,0.35,3.1199126
344,0.8,0.4,4.1237006
345,0.8,0.45,4.0905514
346,0.8,0.5,4.0344443
347,0.8,0.55,4.906523
348,0.8,0.6,4.62489
349,0.8,0.65,3.7569363
350,0.8,0.7,3.906702
351,0.8,0.75,4.0496697
352,0.8,0.8,3.7248852
353,0.8,0.85,3.6443112
354,0.8,0.9,4.039209
355,0.8,0.95,4.0454535
356,0.8,1.0,3.69476
357,0.85,0.0,4.672232
358,0.85,0.05,4.6752534
359,0.85,0.1,3.9889035
360,0.85,0.15,3.353024
361,0.85,0.2,3.147558
362,0.85,0.25,3.6461127
363,0.85,0.3,3.591867
364,0.85,0.35,3.6120768
365,0.85,0.4,3.7486298
366,0.85,0.45,4.792377
367,0.85,0.5,4.751212
368,0.85,0.55,4.602302
369,0.85,0.6,4.217996
370,0.85,0.65,3.8787086
371,0.85,0.7,3.423488
372,0.85,0.75,4.3315134
373,0.85,0.8,3.5947876
374,0.85,0.85,4.064324
375,0.85,0.9,4.0860806
376,0.85,0.95,3.6961887
377,0.85,1.0,3.671356
378,0.9,0.0,3.1705523
379,0.9,0.05,3.1050868
380,0.9,0.1,3.000667
381,0.9,0.15,3.6616967
382,0.9,0.2,2.9197688
383,0.9,0.25,4.3668404
384,0.9,0.3,3.6377203
385,0.9,0.35,4.6762447
386,0.9,0.4,4.8063364
387,0.9,0.45,4.3169656
388,0.9,0.5,4.099618
389,0.9,0.55,3.775929
390,0.9,0.6,3.9014792
391,0.9,0.65,4.0610313
392,0.9,0.7,4.065633
393,0.9,0.75,3.9372225
394,0.9,0.8,3.8084
395,0.9,0.85,3.98211
396,0.9,0.9,3.68636
397,0.9,0.95,3.6646583
398,0.9,1.0,3.6507008
399,0.95,0.0,3.9404001
400,0.95,0.05,3.8099415
401,0.95,0.1,4.2607965
402,0.95,0.15,4.339546
403,0.95,0.2,4.6748357
404,0.95,0.25,4.876486
405,0.95,0.3,4.5906973
406,0.95,0.35,4.862166
407,0.95,0.4,4.635847
408,0.95,0.45,3.8489888
409,0.95,0.5,3.7001023
410,0.95,0.55,3.3327615
411,0.95,0.6,4.038882
412,0.95,0.65,3.8359659
413,0.95,0.7,3.9325893
414,0.95,0.75,4.272265
415,0.95,0.8,3.9389412
416,0.95,0.85,3.6505494
417,0.95,0.9,3.658667
418,0.95,0.95,3.639038
419,0.95,1.0,3.6072426
420,1.0,0.0,4.553488
421,1.0,0.05,4.564625
422,1.0,0.1,4.887069
423,1.0,0.15,3.7563014
424,1.0,0.2,3.574062
425,1.0,0.25,4.549016
426,1.0,0.3,3.8041992
427,1.0,0.35,3.7987044
428,1.0,0.4,3.9191582
429,1.0,0.45,3.9747856
430,1.0,0.5,3.9396765
431,1.0,0.55,3.6998498
432,1.0,0.6,3.8453164
433,1.0,0.65,4.078267
434,1.0,0.7,4.2023816
435,1.0,0.75,3.587004
436,1.0,0.8,3.6180112
437,1.0,0.85,3.660545
438,1.0,0.9,3.632374
439,1.0,0.95,3.6099484
440,1.0,1.0,3.6754303


==> pgffigs/smoothness_3d/data/smooth_3dplot_811.csv <==
,X,Y,Z
0,0.0,0.0,1.8582593
1,0.0,0.05,1.8381181
2,0.0,0.1,1.9487488
3,0.0,0.15,1.494896
4,0.0,0.2,1.471679
5,0.0,0.25,1.4484541
6,0.0,0.3,1.3556342
7,0.0,0.35,1.1545614
8,0.0,0.4,0.97364557
9,0.0,0.45,0.8556901
10,0.0,0.5,0.79831433
11,0.0,0.55,0.78930825
12,0.0,0.6,0.59306455
13,0.0,0.65,0.49689913
14,0.0,0.7,0.41819268
15,0.0,0.75,0.39746734
16,0.0,0.8,0.35375202
17,0.0,0.85,0.44228557
18,0.0,0.9,0.29711854
19,0.0,0.95,0.5216663
20,0.0,1.0,0.6868727
21,0.05,0.0,1.807094
22,0.05,0.05,1.8370972
23,0.05,0.1,1.7932723
24,0.05,0.15,1.6205666
25,0.05,0.2,1.4786377
26,0.05,0.25,1.4384971
27,0.05,0.3,1.3770224
28,0.05,0.35,1.1638023
29,0.05,0.4,0.97068965
30,0.05,0.45,0.8313954
31,0.05,0.5,0.76949954
32,0.05,0.55,0.78959274
33,0.05,0.6,0.57499206
34,0.05,0.65,0.49481407
35,0.05,0.7,0.41639623
36,0.05,0.75,0.3845956
37,0.05,0.8,0.32798162
38,0.05,0.85,0.43570182
39,0.05,0.9,0.2384709
40,0.05,0.95,0.5334282
41,0.05,1.0,0.6972899
42,0.1,0.0,1.7501469
43,0.1,0.05,1.7582661
44,0.1,0.1,1.8971145
45,0.1,0.15,1.8060919
46,0.1,0.2,1.4629899
47,0.1,0.25,1.4669466
48,0.1,0.3,1.3656511
49,0.1,0.35,1.1483403
50,0.1,0.4,0.94991314
51,0.1,0.45,0.8334411
52,0.1,0.5,0.8078018
53,0.1,0.55,0.7337967
54,0.1,0.6,0.53781307
55,0.1,0.65,0.48181978
56,0.1,0.7,0.4049887
57,0.1,0.75,0.37180778
58,0.1,0.8,0.3283507
59,0.1,0.85,0.44572768
60,0.1,0.9,0.3926813
61,0.1,0.95,0.44754958
62,0.1,1.0,0.6899879
63,0.15,0.0,1.6917304
64,0.15,0.05,1.8409725
65,0.15,0.1,1.7820977
66,0.15,0.15,1.4561135
67,0.15,0.2,1.4239062
68,0.15,0.25,1.4433028
69,0.15,0.3,1.308359
70,0.15,0.35,1.1035159
71,0.15,0.4,0.91715544
72,0.15,0.45,0.806843
73,0.15,0.5,0.78559524
74,0.15,0.55,0.6700014
75,0.15,0.6,0.52133185
76,0.15,0.65,0.46401384
77,0.15,0.7,0.39150307
78,0.15,0.75,0.35660902
79,0.15,0.8,0.37161362
80,0.15,0.85,0.56300503
81,0.15,0.9,0.5150481
82,0.15,0.95,0.65879685
83,0.15,1.0,0.6227939
84,0.2,0.0,1.6572138
85,0.2,0.05,1.6753902
86,0.2,0.1,1.5149981
87,0.2,0.15,1.4534225
88,0.2,0.2,1.4399613
89,0.2,0.25,1.379502
90,0.2,0.3,1.216028
91,0.2,0.35,1.0385821
92,0.2,0.4,0.8828046
93,0.2,0.45,0.80378026
94,0.2,0.5,0.7610738
95,0.2,0.55,0.61493856
96,0.2,0.6,0.50662476
97,0.2,0.65,0.43669716
98,0.2,0.7,0.37801057
99,0.2,0.75,0.34191903
100,0.2,0.8,0.37017164
101,0.2,0.85,0.5175175
102,0.2,0.9,0.45098627
103,0.2,0.95,0.64867014
104,0.2,1.0,0.5087492
105,0.25,0.0,1.5999854
106,0.25,0.05,1.5574093
107,0.25,0.1,1.4431993
108,0.25,0.15,1.4042557
109,0.25,0.2,1.3748217
110,0.25,0.25,1.2627735
111,0.25,0.3,1.1087584
112,0.25,0.35,0.96367055
113,0.25,0.4,0.8455691
114,0.25,0.45,0.7907174
115,0.25,0.5,0.71159744
116,0.25,0.55,0.54445547
117,0.25,0.6,0.47820288
118,0.25,0.65,0.4076317
119,0.25,0.7,0.35427445
120,0.25,0.75,0.30839646
121,0.25,0.8,0.4042635
122,0.25,0.85,0.45167825
123,0.25,0.9,0.422488
124,0.25,0.95,0.59040016
125,0.25,1.0,0.58703285
126,0.3,0.0,1.4535835
127,0.3,0.05,1.4330249
128,0.3,0.1,1.3900188
129,0.3,0.15,1.3341624
130,0.3,0.2,1.2478486
131,0.3,0.25,1.1270868
132,0.3,0.3,0.99766904
133,0.3,0.35,0.8741674
134,0.3,0.4,0.8019844
135,0.3,0.45,0.752722
136,0.3,0.5,0.59226197
137,0.3,0.55,0.49911416
138,0.3,0.6,0.4398116
139,0.3,0.65,0.37821853
140,0.3,0.7,0.33514
141,0.3,0.75,0.33722094
142,0.3,0.8,0.61105597
143,0.3,0.85,0.37326673
144,0.3,0.9,0.38158184
145,0.3,0.95,0.508194
146,0.3,1.0,0.7170166
147,0.35,0.0,1.3819014
148,0.35,0.05,1.3424512
149,0.35,0.1,1.277577
150,0.35,0.15,1.1937296
151,0.35,0.2,1.0993584
152,0.35,0.25,0.9967648
153,0.35,0.3,0.88618904
154,0.35,0.35,0.8022578
155,0.35,0.4,0.75340384
156,0.35,0.45,0.6543177
157,0.35,0.5,0.5170442
158,0.35,0.55,0.46018547
159,0.35,0.6,0.3919253
160,0.35,0.65,0.34605992
161,0.35,0.7,0.29726398
162,0.35,0.75,0.39791238
163,0.35,0.8,0.50388443
164,0.35,0.85,0.525576
165,0.35,0.9,0.66842735
166,0.35,0.95,0.35233003
167,0.35,1.0,0.55903876
168,0.4,0.0,1.283108
169,0.4,0.05,1.225334
170,0.4,0.1,1.144355
171,0.4,0.15,1.0667299
172,0.4,0.2,0.95989877
173,0.4,0.25,0.86976457
174,0.4,0.3,0.792164
175,0.4,0.35,0.7479359
176,0.4,0.4,0.6489986
177,0.4,0.45,0.5232299
178,0.4,0.5,0.46369734
179,0.4,0.55,0.40754282
180,0.4,0.6,0.3667978
181,0.4,0.65,0.3249631
182,0.4,0.7,0.33325103
183,0.4,0.75,0.56134576
184,0.4,0.8,0.36633113
185,0.4,0.85,0.59633106
186,0.4,0.9,0.5763717
187,0.4,0.95,0.72857994
188,0.4,1.0,0.3809616
189,0.45,0.0,1.0999665
190,0.45,0.05,1.0635196
191,0.45,0.1,1.0091829
192,0.45,0.15,0.9182575
193,0.45,0.2,0.8328196
194,0.45,0.25,0.78174156
195,0.45,0.3,0.7079869
196,0.45,0.35,0.63273615
197,0.45,0.4,0.5169572
198,0.45,0.45,0.46127552
199,0.45,0.5,0.4166286
200,0.45,0.55,0.37773848
201,0.45,0.6,0.32752427
202,0.45,0.65,0.30760497
203,0.45,0.7,0.46661505
204,0.45,0.75,0.4217485
205,0.45,0.8,0.3853168
206,0.45,0.85,0.6350153
207,0.45,0.9,0.63577235
208,0.45,0.95,0.5246929
209,0.45,1.0,0.40002707
210,0.5,0.0,1.0258821
211,0.5,0.05,0.9988786
212,0.5,0.1,0.9109534
213,0.5,0.15,0.83478916
214,0.5,0.2,0.7241519
215,0.5,0.25,0.6619986
216,0.5,0.3,0.58230776
217,0.5,0.35,0.49911487
218,0.5,0.4,0.45567718
219,0.5,0.45,0.4058506
220,0.5,0.5,0.37927127
221,0.5,0.55,0.32794785
222,0.5,0.6,0.27033794
223,0.5,0.65,0.39834476
224,0.5,0.7,0.4449386
225,0.5,0.75,0.4739108
226,0.5,0.8,0.47255683
227,0.5,0.85,0.61714387
228,0.5,0.9,0.7285852
229,0.5,0.95,0.4741388
230,0.5,1.0,0.54242206
231,0.55,0.0,0.8603685
232,0.55,0.05,0.7805077
233,0.55,0.1,0.6969159
234,0.55,0.15,0.6473222
235,0.55,0.2,0.57659376
236,0.55,0.25,0.5130216
237,0.55,0.3,0.4637787
238,0.55,0.35,0.4287116
239,0.55,0.4,0.3995358
240,0.55,0.45,0.37417772
241,0.55,0.5,0.33719873
242,0.55,0.55,0.28313646
243,0.55,0.6,0.37191397
244,0.55,0.65,0.49251556
245,0.55,0.7,0.27639645
246,0.55,0.75,0.35979378
247,0.55,0.8,0.5014925
248,0.55,0.85,0.53875023
249,0.55,0.9,0.39629567
250,0.55,0.95,0.35547996
251,0.55,1.0,0.4507016
252,0.6,0.0,0.5493396
253,0.6,0.05,0.53796244
254,0.6,0.1,0.5157728
255,0.6,0.15,0.48610318
256,0.6,0.2,0.45388854
257,0.6,0.25,0.43471503
258,0.6,0.3,0.41150612
259,0.6,0.35,0.3854301
260,0.6,0.4,0.37447536
261,0.6,0.45,0.32589275
262,0.6,0.5,0.25835997
263,0.6,0.55,0.36310628
264,0.6,0.6,0.5112662
265,0.6,0.65,0.43282956
266,0.6,0.7,0.486226
267,0.6,0.75,0.6861834
268,0.6,0.8,0.63973737
269,0.6,0.85,0.72642726
270,0.6,0.9,0.57851505
271,0.6,0.95,0.36527663
272,0.6,1.0,0.31110233
273,0.65,0.0,0.46584433
274,0.65,0.05,0.45421648
275,0.65,0.1,0.43671834
276,0.65,0.15,0.41470024
277,0.65,0.2,0.3997204
278,0.65,0.25,0.38351557
279,0.65,0.3,0.377667
280,0.65,0.35,0.32409903
281,0.65,0.4,0.30135995
282,0.65,0.45,0.25755313
283,0.65,0.5,0.3599098
284,0.65,0.55,0.6028543
285,0.65,0.6,0.44702193
286,0.65,0.65,0.4609984
287,0.65,0.7,0.6486662
288,0.65,0.75,0.63075507
289,0.65,0.8,0.55091125
290,0.65,0.85,0.3536772
291,0.65,0.9,0.40514714
292,0.65,0.95,0.56830096
293,0.65,1.0,0.4648933
294,0.7,0.0,0.40497917
295,0.7,0.05,0.39675263
296,0.7,0.1,0.38543972
297,0.7,0.15,0.38219503
298,0.7,0.2,0.3719536
299,0.7,0.25,0.30192968
300,0.7,0.3,0.296932
301,0.7,0.35,0.2681803
302,0.7,0.4,0.29204226
303,0.7,0.45,0.37058955
304,0.7,0.5,0.5398658
305,0.7,0.55,0.374987
306,0.7,0.6,0.35204017
307,0.7,0.65,0.6492923
308,0.7,0.7,0.6259062
309,0.7,0.75,0.54398936
310,0.7,0.8,0.35812613
311,0.7,0.85,0.33066878
312,0.7,0.9,0.33703497
313,0.7,0.95,0.40296748
314,0.7,1.0,0.39258596
315,0.75,0.0,0.36834413
316,0.75,0.05,0.34288085
317,0.75,0.1,0.34281284
318,0.75,0.15,0.33268902
319,0.75,0.2,0.30174363
320,0.75,0.25,0.24785462
321,0.75,0.3,0.24253985
322,0.75,0.35,0.29258668
323,0.75,0.4,0.50212914
324,0.75,0.45,0.32454658
325,0.75,0.5,0.47615817
326,0.75,0.55,0.34211832
327,0.75,0.6,0.5484136
328,0.75,0.65,0.64870083
329,0.75,0.7,0.5521342
330,0.75,0.75,0.3085801
331,0.75,0.8,0.31929618
332,0.75,0.85,0.42305273
333,0.75,0.9,0.5220323
334,0.75,0.95,0.36029327
335,0.75,1.0,0.48303998
336,0.8,0.0,0.32352677
337,0.8,0.05,0.29373994
338,0.8,0.1,0.29521057
339,0.8,0.15,0.24123664
340,0.8,0.2,0.25889948
341,0.8,0.25,0.4318969
342,0.8,0.3,0.43347657
343,0.8,0.35,0.41991472
344,0.8,0.4,0.31628114
345,0.8,0.45,0.27373695
346,0.8,0.5,0.56373686
347,0.8,0.55,0.4604701
348,0.8,0.6,0.60232925
349,0.8,0.65,0.689131
350,0.8,0.7,0.30692297
351,0.8,0.75,0.25717387
352,0.8,0.8,0.30284622
353,0.8,0.85,0.45814925
354,0.8,0.9,0.46337596
355,0.8,0.95,0.426717
356,0.8,1.0,0.4320539
357,0.85,0.0,0.41060242
358,0.85,0.05,0.410444
359,0.85,0.1,0.46002543
360,0.85,0.15,0.4413953
361,0.85,0.2,0.46460038
362,0.85,0.25,0.40397033
363,0.85,0.3,0.37913573
364,0.85,0.35,0.32517028
365,0.85,0.4,0.46675956
366,0.85,0.45,0.51947117
367,0.85,0.5,0.6226679
368,0.85,0.55,0.521083
369,0.85,0.6,0.6533531
370,0.85,0.65,0.41818446
371,0.85,0.7,0.3618739
372,0.85,0.75,0.23840353
373,0.85,0.8,0.4647624
374,0.85,0.85,0.46511292
375,0.85,0.9,0.3543166
376,0.85,0.95,0.41905692
377,0.85,1.0,0.45048755
378,0.9,0.0,0.4876745
379,0.9,0.05,0.47274002
380,0.9,0.1,0.2667442
381,0.9,0.15,0.42738846
382,0.9,0.2,0.38166323
383,0.9,0.25,0.420139
384,0.9,0.3,0.71466607
385,0.9,0.35,0.46235266
386,0.9,0.4,0.6010247
387,0.9,0.45,0.4711041
388,0.9,0.5,0.5593619
389,0.9,0.55,0.36226127
390,0.9,0.6,0.34126762
391,0.9,0.65,0.30919704
392,0.9,0.7,0.32612142
393,0.9,0.75,0.32288942
394,0.9,0.8,0.40908375
395,0.9,0.85,0.38965476
396,0.9,0.9,0.40771478
397,0.9,0.95,0.44589084
398,0.9,1.0,0.4535109
399,0.95,0.0,0.7208785
400,0.95,0.05,0.6060765
401,0.95,0.1,0.7296946
402,0.95,0.15,0.44028273
403,0.95,0.2,0.4674443
404,0.95,0.25,0.56135136
405,0.95,0.3,0.7160028
406,0.95,0.35,0.6269022
407,0.95,0.4,0.41571945
408,0.95,0.45,0.36695683
409,0.95,0.5,0.3198786
410,0.95,0.55,0.418012
411,0.95,0.6,0.5465306
412,0.95,0.65,0.35011354
413,0.95,0.7,0.507402
414,0.95,0.75,0.34044415
415,0.95,0.8,0.45727083
416,0.95,0.85,0.41091603
417,0.95,0.9,0.44326416
418,0.95,0.95,0.4528701
419,0.95,1.0,0.4556607
420,1.0,0.0,0.59230006
421,1.0,0.05,0.5561815
422,1.0,0.1,0.5486572
423,1.0,0.15,0.4089356
424,1.0,0.2,0.70918953
425,1.0,0.25,0.52032363
426,1.0,0.3,0.37846494
427,1.0,0.35,0.34909773
428,1.0,0.4,0.33098355
429,1.0,0.45,0.4529936
430,1.0,0.5,0.41195613
431,1.0,0.55,0.365895
432,1.0,0.6,0.44978297
433,1.0,0.65,0.496573
434,1.0,0.7,0.35304213
435,1.0,0.75,0.34051603
436,1.0,0.8,0.4235299
437,1.0,0.85,0.44658905
438,1.0,0.9,0.4563999
439,1.0,0.95,0.45567435
440,1.0,1.0,0.42999658


==> pgffigs/smoothness_vs_acc/smoothness_vs_acc.csv <==
bs,batchnorm_before_act,final_scale,width_multiplier,smoothness,avg_acc
250,0,0.125,1.0,0.0050377813,0.91740006
250,0,0.125,1.5,0.032359894,0.922
250,0,0.125,2.0,0.012563827,0.9228
250,0,0.5,1.0,0.038712855,0.91985005
250,0,0.5,1.5,0.042487163,0.92195004
250,0,0.5,2.0,0.023861675,0.92295
250,0,1.0,1.0,-0.0022712133,0.92015
250,0,1.0,1.5,-0.006813924,0.923
250,0,1.0,2.0,0.031294633,0.92265004
250,1,0.125,1.0,0.2748852,0.91735
250,1,0.125,1.5,0.31094655,0.91955
250,1,0.125,2.0,0.3524258,0.9193
250,1,0.5,1.0,0.20407616,0.9212
250,1,0.5,1.5,0.25901347,0.9206
250,1,0.5,2.0,0.26777393,0.92505
250,1,1.0,1.0,0.18807249,0.92135
250,1,1.0,1.5,0.19480658,0.9219
250,1,1.0,2.0,0.16435984,0.924
500,0,0.125,1.0,0.018691858,0.91345
500,0,0.125,1.5,0.059429154,0.9184
500,0,0.125,2.0,0.03981856,0.9226
500,0,0.5,1.0,0.045337602,0.91585
500,0,0.5,1.5,0.054609153,0.9168
500,0,0.5,2.0,0.0209406,0.91765
500,0,1.0,1.0,0.053980593,0.9139001
500,0,1.0,1.5,0.05365756,0.91705006
500,0,1.0,2.0,0.03020399,0.91880006
500,1,0.125,1.0,0.42617264,0.91194993
500,1,0.125,1.5,0.45108795,0.9155
500,1,0.125,2.0,0.46656474,0.91745
500,1,0.5,1.0,0.30287465,0.91295
500,1,0.5,1.5,0.3537166,0.91600007
500,1,0.5,2.0,0.4214603,0.9156
500,1,1.0,1.0,0.29435584,0.9140499
500,1,1.0,1.5,0.16106732,0.9146001
500,1,1.0,2.0,0.09051379,0.91600007
1000,0,0.125,1.0,0.047415633,0.90440005
1000,0,0.125,1.5,0.1262029,0.9112
1000,0,0.125,2.0,0.12874602,0.9114501
1000,0,0.5,1.0,0.068644084,0.90459996
1000,0,0.5,1.5,0.10671914,0.909
1000,0,0.5,2.0,0.09933405,0.9099
1000,0,1.0,1.0,0.08447888,0.90685004
1000,0,1.0,1.5,0.05762273,0.90865
1000,0,1.0,2.0,0.061440498,0.90860003
1000,1,0.125,1.0,0.26728818,0.90085
1000,1,0.125,1.5,0.28481197,0.90459996
1000,1,0.125,2.0,0.4776317,0.9089
1000,1,0.5,1.0,0.28952235,0.9055
1000,1,0.5,1.5,0.31712165,0.90984994
1000,1,0.5,2.0,0.31369665,0.9083
1000,1,1.0,1.0,0.12957288,0.9052
1000,1,1.0,1.5,0.07120704,0.9091
1000,1,1.0,2.0,0.053972274,0.9054

==> pgffigs/smoothness_vs_opt/smoothness_vs_opt.csv <==
width_multiplier,final_scale,batchnorm_before_act,bs,val_acc_x,val_acc_y,smoothness
1.0,0.125,0,250,-0.00019999999999997797,0.916,0.0050377813
1.0,0.125,0,500,-0.0033999999999999586,0.9124,0.018691858
1.0,0.125,0,1000,-0.007400000000000073,0.8996,0.047415633
1.0,0.125,1,250,0.018399999999999972,0.9182,0.2748852
1.0,0.125,1,500,0.03620000000000001,0.9092,0.42617264
1.0,0.125,1,1000,0.019999999999999907,0.8976,0.26728818
1.0,0.5,0,250,0.009599999999999942,0.9226,0.038712855
1.0,0.5,0,500,-0.0023999999999999577,0.912,0.045337602
1.0,0.5,0,1000,-0.006000000000000005,0.9002,0.068644084
1.0,0.5,1,250,0.0021999999999999797,0.9188,0.20407616
1.0,0.5,1,500,0.02939999999999998,0.9124,0.30287465
1.0,0.5,1,1000,0.010399999999999965,0.9036,0.28952235
1.0,1.0,0,250,0.0036000000000000476,0.92,-0.0022712133
1.0,1.0,0,500,0.0,0.9142,0.053980593
1.0,1.0,0,1000,0.0010000000000000009,0.9034,0.08447888
1.0,1.0,1,250,0.0016000000000000458,0.9194,0.18807249
1.0,1.0,1,500,0.016000000000000014,0.9142,0.29435584
1.0,1.0,1,1000,0.0012000000000000899,0.9028,0.12957288
1.5,0.125,0,250,0.0006000000000000449,0.9222,0.032359894
1.5,0.125,0,500,-0.0050000000000000044,0.915,0.059429154
1.5,0.125,0,1000,0.0030000000000000027,0.91,0.1262029
1.5,0.125,1,250,0.02079999999999993,0.9208,0.31094655
1.5,0.125,1,500,0.04699999999999993,0.9156,0.45108795
1.5,0.125,1,1000,0.04459999999999997,0.9052,0.28481197
1.5,0.5,0,250,0.0005999999999999339,0.9206,0.042487163
1.5,0.5,0,500,0.0041999999999999815,0.9166,0.054609153
1.5,0.5,0,1000,0.0006000000000000449,0.9058,0.10671914
1.5,0.5,1,250,0.005800000000000027,0.9174,0.25901347
1.5,0.5,1,500,0.03080000000000005,0.914,0.3537166
1.5,0.5,1,1000,0.0252,0.9098,0.31712165
1.5,1.0,0,500,-0.0021999999999999797,0.9142,0.05365756
1.5,1.0,0,1000,0.006000000000000005,0.9098,0.05762273
1.5,1.0,1,250,0.0038000000000000256,0.9204,0.19480658
1.5,1.0,1,500,-0.0014000000000000679,0.9146,0.16106732
1.5,1.0,1,1000,0.0050000000000000044,0.9064,0.07120704
2.0,0.125,0,250,-0.0008000000000000229,0.9234,0.012563827
2.0,0.125,0,500,-0.0008000000000000229,0.9202,0.03981856
2.0,0.125,0,1000,0.0017999999999999128,0.9096,0.12874602
2.0,0.125,1,250,0.03479999999999994,0.9184,0.3524258
2.0,0.125,1,500,0.04699999999999993,0.9136,0.46656474
2.0,0.125,1,1000,0.06259999999999999,0.9066,0.4776317
2.0,0.5,0,250,-0.0023999999999999577,0.9184,0.023861675
2.0,0.5,0,500,0.0031999999999999806,0.9194,0.0209406
2.0,0.5,0,1000,0.0008000000000000229,0.9088,0.09933405
2.0,0.5,1,250,0.016199999999999992,0.9204,0.26777393
2.0,0.5,1,500,0.034599999999999964,0.9146,0.4214603
2.0,0.5,1,1000,0.03620000000000001,0.908,0.31369665
2.0,1.0,0,500,0.007199999999999984,0.9198,0.03020399
2.0,1.0,0,1000,-0.005199999999999982,0.907,0.061440498
2.0,1.0,1,250,0.0030000000000000027,0.9186,0.16435984
2.0,1.0,1,500,0.00019999999999997797,0.9148,0.09051379
2.0,1.0,1,1000,-0.0046000000000000485,0.8994,0.053972274

